Low-Complexity Soft-Decision Detection for Combating DFE Burst Errors in IM/DD Links

The deployment of non-binary pulse amplitude modulation (PAM) and soft decision (SD)-forward error correction (FEC) in future intensity-modulation (IM)/direct-detection (DD) links is inevitable. However, high-speed IM/DD links suffer from inter-symbol interference (ISI) due to bandwidth-limited hardware. Traditional approaches to mitigate the effects of ISI are filters and trellis-based algorithms targeting symbol-wise maximum a posteriori (MAP) detection. The former approach includes decision-feedback equalizer (DFE), and the latter includes Max-Log-MAP (MLM) and soft-output Viterbi algorithm (SOVA). Although DFE is easy to implement, it introduces error propagation. Such burst errors distort the log-likelihood ratios (LLRs) required by SD-FEC, causing performance degradation. On the other hand, MLM and SOVA provide near-optimum performance, but their complexity is very high for high-order PAM. In this paper, we consider a one-tap partial response channel model, which is relevant for high-speed IM/DD links. We propose to combine DFE with either MLM or SOVA in a low-complexity architecture. The key idea is to allow MLM or SOVA to detect only 3 typical DFE symbol errors, and use the detected error information to generate LLRs in a modified demapper. The proposed structure enables a tradeoff between complexity and performance: (i) the complexity of MLM or SOVA is reduced and (ii) the decoding penalty due to error propagation is mitigated. Compared to SOVA detection, the proposed scheme can achieve a significant complexity reduction of up to 94% for PAM-8 transmission. Simulation and experimental results show that the resulting SNR loss is roughly 0.3 to 0.4 dB for PAM-4, and becomes marginal 0.18 dB for PAM-8.

==> Data/BERvsNGMI/BER_NGMI_4-PAM_AWGN,_dec-soft.txt <==
0.802297606621957	0.039226836622807
0.808515692502423	0.0364714912280702
0.815309439775197	0.0331263706140351
0.822093737283114	0.0292476699561404
0.828309590407815	0.025
0.833649181970847	0.0209287280701754
0.840632989463411	0.0152035361842105
0.845518140537102	0.0108089364035088
0.851709257815077	0.00630386513157895
0.857422576688311	0.00348053728070175
0.862957297194633	0.00141762609649123
0.868578940413732	0.000518927112755434
0.874110279827982	0.000153286311435867
0.879501994455181	3.77543444215473e-05
0.884657454472513	7.66515899122807e-06
0.889746467161944	1.3171600877193e-06
0.894728881653144	1.8640350877193e-07
0.899632458145618	2.33004385964912e-08


==> Data/BERvsNGMI/BER_NGMI_4-PAM_dicode_alpha=0.6609,_dec-soft,_EQ-BCJR-LM,_Interleaver-no.txt <==
0.786795214801803	0.0545538651315789
0.799800298781488	0.0503961074561404
0.813977473138001	0.0444634046052632
0.825806933565539	0.0397121710526316
0.837694964506476	0.0336862664473684
0.849106030529416	0.0264041940789474
0.86114581266684	0.0182579495614035
0.870664793287353	0.0106044407894737
0.880408249829434	0.00429216351425439
0.888467776396222	0.00120294785233662
0.895505900908254	0.000297134632779957
0.89999083888055	0.00011272771200512
0.905109962698421	2.50386628286559e-05
0.9108329433867	4.20802554632194e-06
0.915896827361844	4.64522300568007e-07
0.920602836123247	7.2866243226354e-08
0.924527154048358	9.10828040329425e-09
0.934511112473826	0
0.938105966573236	0
0.940860375267524	0
0.943598298064062	0
0.946191745730273	0
0.947813596222834	0
0.949443068777078	0
0.950799214453795	0
0.951913541651799	0
0.952558072047592	0
0.953048910814831	0
0.953357577868215	0
0.95340853813699	0
0.942260959315893	0


==> Data/BERvsNGMI/BER_NGMI_4-PAM_dicode_alpha=0.6609,_dec-soft,_EQ-BCJR-MLM,_Interleaver-no.txt <==
0.789440957679179	0.0527638432017544
0.804588215216845	0.0474910910087719
0.82049631726746	0.0411917489035088
0.834484841074281	0.0344353070175439
0.845921842801093	0.0282154605263158
0.858874095306151	0.0196436403508772
0.869660546951488	0.010336485745614
0.880367170551983	0.00426422714394682
0.889742692757324	0.00106765299798409
0.896544748191313	0.000273575874042649
0.901324880045291	0.000100458182425317
0.907507908426907	1.67501276616581e-05
0.913594048065625	1.76700639823909e-06
0.918967831946401	2.00382168872474e-07
0.923764565256322	1.82165608065885e-08
0.927971221912046	0
0.938230777082277	0
0.941793762177652	0
0.944895674351174	0
0.947595702328741	0
0.949757396511606	0
0.951828616816727	0
0.953417048156661	0
0.954735347980264	0
0.955777892144747	0
0.956615497166394	0
0.957068532836068	0
0.957358520725443	0
0.957448270518136	0
0.957296698244338	0
0.94504387905756	0


==> Data/BERvsNGMI/BER_NGMI_4-PAM_dicode_alpha=0.6609,_dec-soft,_EQ-DFE,_Interleaver-no.txt <==
0.590535570124062	0.0810950863486842
0.599112498538154	0.0778126370614035
0.609850979291262	0.0743680783991228
0.621324759530068	0.070559998629386
0.631112312095471	0.06716015625
0.640597579699482	0.0640545847039474
0.649911256027688	0.0609678591008772
0.660330374288811	0.0578287760416667
0.668688643139704	0.0550057565789474
0.678413394416773	0.0520598273026316
0.685831724787241	0.0495301192434211
0.694765136309122	0.0467073396381579
0.702852536313506	0.0439231770833333
0.709445184397638	0.0416284608004386
0.716567016679689	0.0391931880482456
0.723087367861354	0.0367991365131579
0.729457053678472	0.034273163377193
0.735122811083712	0.0317509251644737
0.740563403101146	0.0291691337719298
0.744797697926569	0.0268177083333333
0.749116072970745	0.0241168448464912
0.752400503397282	0.0219323601973684
0.756026669366323	0.0194899259868421
0.758403500795067	0.0175194284539474
0.760019341426375	0.0160544476425439
0.760649289808389	0.0151202371162281
0.761328558750346	0.0141269873903509
0.761412275053789	0.0137249862938596
0.761042030154225	0.0135353275767544
0.760755453066146	0.0135591077302632
0.760666731003022	0.0135920367324561


==> Data/BERvsNGMI/BER_NGMI_4-PAM_dicode_alpha=0.6609,_dec-soft,_EQ-DFE,_Interleaver-random-s-block.txt <==
0.590484043719856	0.0812914610745614
0.599646271289647	0.077945038377193
0.610356731091073	0.0742646313048246
0.620636119015921	0.0708962787828947
0.630847122654881	0.0676584429824561
0.640306241982521	0.0644293791118421
0.650113644940169	0.0611766036184211
0.659677501593819	0.0582163856907895
0.668927463574052	0.0551613555372807
0.678068219495918	0.0524237253289474
0.685254162034399	0.0500020901864035
0.694238027458414	0.047107147752193
0.702220743601837	0.0444116981907895
0.70990468735845	0.0418673588267544
0.716905029028951	0.039286561129386
0.723097652568594	0.0366950726425439
0.730157105316051	0.033983826754386
0.735069329504355	0.0316795847039474
0.740164691766145	0.029062774122807
0.745360149947288	0.0261894188596491
0.748973557031543	0.0236479577850877
0.75234078030347	0.0211625890899123
0.756458640148197	0.0182381441885965
0.758063931398033	0.016724883497807
0.759779113070566	0.0152528097587719
0.760986557728036	0.0138672560307018
0.761543329279582	0.0132848478618421
0.761286166907502	0.0127854989035088
0.760906229802568	0.0129369174890351
0.760727267942319	0.0127356428179825
0.760666731003022	0.0126498766447368


==> Data/BERvsNGMI/BER_NGMI_4-PAM_dicode_alpha=0.6609,_dec-soft,_EQ-DFE,_Interleaver-random-x-block.txt <==
0.590729584121171	0.0812498629385965
0.600171365182187	0.077806366502193
0.611381319204306	0.0740285430372807
0.621544479585685	0.0707587719298246
0.631658874577833	0.0673154125548246
0.64110493454632	0.0642233072916667
0.6503385713428	0.0612299547697368
0.660260041972938	0.0580489994517544
0.668306065289772	0.0554040570175439
0.677693166076395	0.0524856085526316
0.685724314321821	0.0498130825109649
0.694495052212862	0.0469416118421053
0.702750538824836	0.0443777069627193
0.709750105369189	0.041879454495614
0.716872072002743	0.0393472450657895
0.723069959915708	0.0369887266995614
0.72880508975957	0.0345691474780702
0.734631332613746	0.0321059827302632
0.739935290940352	0.0294435649671053
0.745378329916214	0.0265040775767544
0.749208990625662	0.0239575109649123
0.752156195513063	0.0216888020833333
0.755392125002032	0.0192630550986842
0.758026401948678	0.0171018023574561
0.75965390499821	0.0156402480811404
0.76007699057942	0.0149138226425439
0.760376058604525	0.0142194010416667
0.759974863140211	0.0141499109100877
0.759371048689726	0.0140996436403509
0.758604510729001	0.0143890487938596
0.758422028630581	0.0143769873903509


==> Data/BERvsNGMI/BER_NGMI_4-PAM_dicode_alpha=0.6609,_dec-soft,_EQ-DFE-ST-LM,_Interleaver-no.txt <==
0.755704703053589	0.0648630413925439
0.769351525034076	0.0604882469846491
0.78248390772814	0.0562394120065789
0.795239876102284	0.0516188322368421
0.807234194636266	0.047263945997807
0.818670073003351	0.0427034333881579
0.829801466052883	0.0378482730263158
0.840207107985185	0.0326890762061404
0.850163327462385	0.0267678179824561
0.85918436651672	0.0202650082236842
0.867904388392499	0.013283751370614
0.875891033484286	0.00720792214912281
0.883243252292783	0.00309107730263158
0.889671069677669	0.0010707579495614
0.895541312648031	0.000292300246885871
0.898965051346576	0.000141299542145407
0.901341721942595	7.68010203605771e-05
0.90544873721004	2.02841404581363e-05
0.909233308125983	4.68165612729325e-06
0.912302555784345	1.35713378009084e-06
0.915087367361974	3.82547776938359e-07
0.917381457887675	9.10828040329425e-08
0.926006125577325	0
0.927766145864994	0
0.929336339669321	0
0.930395612849013	0
0.931280536625873	0
0.931808750254517	0
0.931979755418534	0
0.931890593407037	0
0.931521418129786	0


==> Data/BERvsNGMI/BER_NGMI_4-PAM_dicode_alpha=0.6609,_dec-soft,_EQ-DFE-ST-MLM,_Interleaver-no.txt <==
0.757937746096699	0.0627333470394737
0.773176057821713	0.0578950109649123
0.786954059810734	0.0533545093201754
0.801006251484642	0.0485752809758772
0.813813844008392	0.0438044819078947
0.826147168610531	0.0386645079495614
0.837853775639593	0.0331521038925439
0.848607281215444	0.0271044407894737
0.858829050329237	0.0201960663377193
0.868175672666298	0.0129437020285088
0.876747454221362	0.00671905838815789
0.884737413755024	0.00260300164473684
0.891887918392446	0.000754831414473684
0.897211480969986	0.000248327959695341
0.900764442198623	0.000112504193736969
0.904619940733593	4.29273255407258e-05
0.908900633275828	9.61834410587873e-06
0.912733131268491	2.10401277316097e-06
0.916017610774586	4.55414020164713e-07
0.918900614997193	1.18407645242825e-07
0.921305536444925	1.82165608065885e-08
0.93055345331543	0
0.932321313141694	0
0.934117606922412	0
0.935242443069154	0
0.936127381565206	0
0.936655736541665	0
0.936942536873735	0
0.93691428862238	0
0.936606106846278	0
0.936060190107925	0


==> Data/BERvsNGMI/BER_NGMI_4-PAM_dicode_alpha=0.6609,_dec-soft,_EQ-DFE-ST-SOVA,_Interleaver-no.txt <==
0.757851307752977	0.0627788856907895
0.772356804597686	0.0580933388157895
0.787119578812831	0.0533106839364035
0.800847382052841	0.0485535567434211
0.813788031843508	0.043771758497807
0.825449545792803	0.0390195655153509
0.83764113349331	0.0332763843201754
0.848224072920019	0.0272963952850877
0.858195373152297	0.0205432771381579
0.867483317035507	0.013418242872807
0.876144536452556	0.0070522889254386
0.883918431490841	0.00293753426535088
0.891256900085009	0.000867358826754386
0.896990320157184	0.000267766490954588
0.900325226994435	0.000119647668473102
0.903652770255526	5.17623575319212e-05
0.907967878791916	1.2041146693155e-05
0.911706174381189	2.62318475614875e-06
0.91493703579793	5.00955422181184e-07
0.917899788783004	1.91273888469179e-07
0.920214022202589	6.37579628230598e-08
0.929049810962181	0
0.930779558845101	0
0.93218122865141	0
0.933476018141427	0
0.933930856254816	0
0.934365910632821	0
0.934459574307248	0
0.934178081625501	0
0.933676874043637	0
0.933027507917134	0


==> Data/BERvsNGMI/BER_NGMI_4-PAM_dicode_alpha=0.6609,_dec-soft,_EQ-EP-free-nDFE,_Interleaver-no.txt <==
0.548943531102017	0.113032209429825
0.564490152814686	0.108261787280702
0.580451065263888	0.103112664473684
0.597102860761754	0.098257538377193
0.613654805805795	0.0934262609649123
0.63073718928439	0.0884750548245614
0.647657957695707	0.0836763980263158
0.664222337898888	0.0793340186403509
0.680540808018458	0.0746688596491228
0.697076143459631	0.0702706962719298
0.714367844403398	0.0655324835526316
0.730132385913174	0.0612006578947368
0.746607056664479	0.0564159813596491
0.762664803392131	0.0517833059210526
0.777982470912388	0.047062225877193
0.793378587230954	0.0417970120614035
0.808191477501263	0.0357109375
0.821161112364302	0.028594024122807
0.834733717184601	0.0185367324561404
0.847342932222577	0.0082094298245614
0.85947537109464	0.00199712171052632
0.872676678448872	0.000185105071279333
0.883870124058972	8.22477720417471e-06
0.893706726548269	1.09299364839531e-07
0.903092646820637	0
0.911500255916258	0
0.919396930090278	0
0.926574043754512	0
0.933031216867564	0
0.938950060570102	0
0.944294807497645	0
0.949019816857809	0
0.953143394745913	0
0.956914724939146	0
0.960196187861336	0
0.963108417812403	0
0.965662006492635	0


==> Data/BERvsNGMI/BER_NGMI_4-PAM_dicode_alpha=0.6609,_dec-soft,_EQ-SOVA,_Interleaver-no.txt <==
0.790026268376442	0.0528367598684211
0.804930767633787	0.0476254111842105
0.818905797942708	0.0420017817982456
0.832449245326207	0.0357498629385965
0.845340062523911	0.0287155975877193
0.857100747267386	0.0207882401315789
0.868923659181032	0.0115933388157895
0.878891170954061	0.00486458333333333
0.887591643612159	0.00147519188596491
0.894425230579152	0.000393029861781748
0.899437930090165	0.000125125650024131
0.904396317089945	3.56771343397036e-05
0.910421592696921	5.09152874544149e-06
0.915523910630404	6.01146506617421e-07
0.920078057263636	8.19745236296483e-08
0.924051866396347	0
0.933819569375356	0
0.937217340599339	0
0.940163249780052	0
0.942741112334058	0
0.944845075168149	0
0.946469213732417	0
0.948004686093015	0
0.949219377406096	0
0.950219905218348	0
0.95080114274246	0
0.951113717166915	0
0.951286468286058	0
0.951200253495216	0
0.950983244345796	0
0.950490055943838	0


==> Data/BERvsNGMI/BER_NGMI_4-PAM_dicode_alpha=0.6609,_dec-soft,_EQ-nWDFE-n1000-a1-b0,_Interleaver-no.txt <==
0.607785633175365	0.0754821820175439
0.617760498375044	0.0721680372807018
0.628903294924982	0.0680435855263158
0.640159110285946	0.0645141173245614
0.650627220488637	0.0610250822368421
0.662191000643528	0.0575198739035088
0.6717853969331	0.0543834978070175
0.681940245220131	0.0511879111842105
0.691874743361735	0.0478547149122807
0.701332182443917	0.0447016173245614
0.711961084558928	0.0412280701754386
0.719517265505855	0.038452576754386
0.729221416621402	0.0349686129385965
0.73664973074731	0.0316994243421053
0.744087064589587	0.0279721765350877
0.75215288858606	0.0235423519736842
0.75821405832164	0.0191480263157895
0.764459550903375	0.0146949013157895
0.770996779412636	0.0101859923245614
0.775713722911065	0.00725685307017544
0.781607286587079	0.00451685855263158
0.786076380604567	0.002734375
0.792281536707133	0.0014562774122807
0.794735749949238	0.000924517957629924
0.79844920659645	0.000414201545404525
0.801952700303048	0.000239917297828924
0.804447602905712	0.000158358490814606
0.805242189146766	0.000117922304686911
0.805740317843177	0.000104259582590006
0.805810926955394	9.75721108821877e-05
0.808697108049205	7.15455425678764e-05


==> Data/BERvsNGMI/BER_NGMI_4-PAM_dicode_alpha=0.6609,_dec-soft,_EQ-nWDFE-n1000-a1-b0,_Interleaver-random-x-block.txt <==
0.606001955618064	0.076719024122807
0.617646389873821	0.0728230537280702
0.627836712075012	0.0693325109649123
0.639227831682236	0.0656885964912281
0.649753885609011	0.0622828947368421
0.660259808161629	0.0589321546052632
0.670078422700673	0.0555863486842105
0.680913091071067	0.0523194901315789
0.690632047777577	0.0489713541666667
0.699585032581681	0.0459442160087719
0.708798240949359	0.0428811677631579
0.717712903535213	0.0398237390350877
0.726807661433336	0.0364780701754386
0.73447969634039	0.0331954495614035
0.742659873480054	0.0290090460526316
0.748937436993875	0.0251388432017544
0.754870491664296	0.0208625274122807
0.760915456651933	0.0160313870614035
0.768468937198919	0.0106003289473684
0.773281924913479	0.00733689692982456
0.778489600912041	0.00466433662280702
0.782792634336966	0.00286047149122807
0.788806723368941	0.00144339364035088
0.792535866615398	0.000931216777507628
0.796766717003478	0.000492662882511595
0.800622541079474	0.000260681846165109
0.802286395916768	0.00018866584760093
0.805650292799297	9.72276901662835e-05
0.808107290608901	6.47558152159499e-05
0.808375208329781	5.34114361163976e-05
0.811732900649583	3.01419342691705e-05


==> Data/BERvsNGMI/BER_NGMI_4-PAM_dicode_alpha=0.6609,_dec-soft,_EQ-nWDFE-n50-a1-b0,_Interleaver-no.txt <==
0.599442861603313	0.0782331414473684
0.610608075507954	0.0743023574561403
0.62090898418075	0.0708832236842105
0.632503063704324	0.0670267269736842
0.643272591969405	0.0635810032894737
0.65215172971711	0.0604131030701754
0.663220446223073	0.0570434484649123
0.6720767268043	0.0543056469298246
0.68222296758193	0.0508714364035088
0.690692121194624	0.0480921052631579
0.701253832857837	0.0448577302631579
0.709546276176591	0.0422060032894737
0.717351532319889	0.0393152412280702
0.724550223406527	0.0367158717105263
0.731724210516436	0.0340956688596491
0.739709468416155	0.0307981085526316
0.744934933459889	0.0279398300438597
0.752202369362671	0.0240979989035088
0.756076478195263	0.0213020833333333
0.761283084600362	0.0175404331140351
0.765700605932977	0.0142382127192982
0.770193155768635	0.0111167763157895
0.774093642404744	0.00837801535087719
0.777402632152326	0.00651260964912281
0.778401716771052	0.00546929824561404
0.780928263248412	0.0042390350877193
0.781801528352344	0.00354934210526316
0.782427276512919	0.00302425986842105
0.78197359256702	0.00290638706140351
0.781593772323935	0.0026234923245614
0.784886808138612	0.00188212719298246


==> Data/BERvsNGMI/BER_NGMI_4-PAM_dicode_alpha=0.6609,_dec-soft,_EQ-nWDFE-n50-a1-b0,_Interleaver-random-x-block.txt <==
0.59965391954965	0.078687225877193
0.609539710380537	0.0752606907894737
0.621003705300928	0.0715130208333333
0.631325345853478	0.0680877192982456
0.640897336437698	0.0648360745614035
0.651685093723045	0.0616587171052632
0.661433494894555	0.0584052905701754
0.671459883479519	0.0551581688596491
0.68239748123059	0.0517861842105263
0.690374804537602	0.0490253563596491
0.699887771145621	0.0461344572368421
0.707499521048393	0.0434995888157895
0.71569549934674	0.0406378837719298
0.724141734438475	0.0376066337719298
0.731052273372205	0.0348649945175439
0.739447137691175	0.0310899122807018
0.744254328400268	0.0284909539473684
0.750238487385794	0.0247405427631579
0.755566846184661	0.0211171875
0.76055597647626	0.0173740405701754
0.766663735407023	0.0131840734649123
0.769698875256797	0.0104340734649123
0.772890646929489	0.00824205043859649
0.776451528242617	0.00610498903508772
0.778545870724714	0.00485115131578947
0.780594774286852	0.00394092653508772
0.781469162569804	0.00344709429824561
0.781524577298833	0.00333237390350877
0.781582621314337	0.00291735197368421
0.781314030358338	0.00283374451754386
0.784150690287626	0.00210279605263158


==> Data/BERvsNGMI/BER_NGMI_4-PAM_dicode_alpha=0.7,_dec-hard-Memoryless,_EQ-DFE-Precoding,_Interleaver-no.txt <==
-0.8863771360646	0.103021518640351
-0.8650058511862	0.0951768092105263
-0.875494974499868	0.0930989583333333
-0.849231783427071	0.090561951754386
-0.848554531108978	0.0880311129385965
-0.83978747981348	0.085640076754386
-0.833898369827184	0.0835094572368421
-0.816143018385713	0.0808045504385965
-0.80267429656378	0.0785416666666667
-0.787141851322526	0.0758449835526316
-0.781117470159991	0.0740542763157895
-0.745097129467782	0.0711691337719298
-0.723522469075517	0.0686506304824561
-0.720963233546524	0.0665494791666667
-0.7052498473378	0.0646217105263158
-0.676354542866763	0.0621210252192982
-0.649185513380832	0.0600657894736842
-0.645852227619129	0.0583326480263158
-0.613510542718013	0.0558216831140351
-0.593900825994331	0.0541591282894737
-0.568707713012138	0.0518619791666667
-0.534962891649708	0.0498396381578947
-0.49808524109517	0.0477220394736842
-0.478349111203594	0.0459162554824561
-0.452619990270632	0.0439329769736842
-0.430215651794493	0.0422772752192982
-0.402854000917085	0.0405489309210526
-0.366569463500753	0.0383723958333333
-0.339866442140767	0.0370374177631579
-0.307019672415823	0.035078125
-0.271482610256404	0.0335841557017544
-0.24431030048382	0.0320689418859649
-0.18425878214863	0.029734100877193
-0.163654432403609	0.0284327028508772
-0.123790453981914	0.0266077302631579
-0.0914014390162709	0.025070586622807
-0.0434948715735672	0.0230208333333333
-0.00661015117250885	0.0210053453947368
0.0144389558092412	0.0192475328947368
0.0693185932656044	0.01625
0.0966552192407012	0.0139329769736842
0.129298995321616	0.0108778782894737
0.165767476319661	0.00782140899122807
0.193628984739147	0.00532733238134095
0.238359206595403	0.00299221064023696
0.266939806979152	0.00152366593567251
0.304418431424325	0.000641110143719037
0.33522253532559	0.000287535982926722
0.37281398328642	7.92904104528358e-05
0.403409675972224	2.14642439588815e-05
0.435457949589726	5.22889254385965e-06
0.466035421303265	1.08826754385965e-06
0.496344309387836	2.74122807017544e-07
0.525894525685361	3.97478070175439e-08
0.554363589029855	5.48245614035088e-09


==> Data/BERvsNGMI/BER_NGMI_4-PAM_dicode_alpha=0.7,_dec-soft,_EQ-BCJR-LM,_Interleaver-no.txt <==
0.743857455479111	0.0730612664473684
0.751712916366533	0.0702898848684211
0.759108812548632	0.0675383771929825
0.763624177431319	0.0661006030701754
0.770745575532428	0.063523163377193
0.777874291465874	0.0607901589912281
0.78510281176293	0.0579858826754386
0.791679546426748	0.0560882675438596
0.79860375666331	0.0528625274122807
0.804240949692151	0.0503618421052632
0.810363597669294	0.0482380756578947
0.818157876361419	0.044765625
0.825024075084527	0.0417029879385965
0.829993289616678	0.0395805921052632
0.837349767969596	0.0357086074561404
0.843318898011668	0.0324979440789474
0.849406251271451	0.0286602247807018
0.85639554803737	0.0237191611842105
0.861805670486677	0.0189686129385965
0.867791194618646	0.0145860745614035
0.874714514051166	0.00941543311403509
0.880040397770823	0.00573544864766082
0.886820441865948	0.00246147595551378
0.891953537741293	0.00104073215709729
0.898015078944772	0.000326622744331052
0.903483818701918	7.98367914488748e-05
0.90884509122847	1.76953888025165e-05
0.914104389453007	3.13870614035088e-06
0.919156588478264	4.0844298245614e-07
0.924037072515332	4.11184210526316e-08


==> Data/BERvsNGMI/BER_NGMI_4-PAM_dicode_alpha=0.7,_dec-soft,_EQ-BCJR-MLM,_Interleaver-no.txt <==
0.733071358410578	0.0762397203947368
0.740340037230908	0.074358552631579
0.747339658477495	0.0714816337719298
0.754419951419143	0.0694017269736842
0.761450804764924	0.0667770010964912
0.769118425030332	0.0639048793859649
0.774821248705123	0.0618592379385965
0.782973365349659	0.0590275493421053
0.789479614493778	0.0562774122807018
0.795649579909904	0.0540645559210526
0.803166910138808	0.0510498903508772
0.811720627073218	0.0478844572368421
0.816505337154426	0.0455571546052632
0.823881838710693	0.0420819627192982
0.83014122471948	0.0394325657894737
0.839293433069074	0.0347471217105263
0.84456991304629	0.0313500548245614
0.853183936056142	0.0253824013157895
0.858380309047476	0.0218016721491228
0.86493408638693	0.016772889254386
0.870076106971655	0.0125308388157895
0.876462987736711	0.00773300438596491
0.883023367632452	0.00410129892037787
0.888926582688847	0.00167875208093226
0.895350182020346	0.000588751733285103
0.900774755510115	0.000188158856571253
0.906240581260332	4.48348851137972e-05
0.911728553829132	7.96737938596491e-06
0.917014376245665	1.15679824561404e-06
0.922093303696868	1.52138157894737e-07
0.927044648142091	1.91885964912281e-08


==> Data/BERvsNGMI/BER_NGMI_4-PAM_dicode_alpha=0.7,_dec-soft,_EQ-DFE,_Interleaver-no.txt <==
0.561835007218447	0.100376918859649
0.577614941642913	0.0951027960526316
0.582477503389815	0.0936554276315789
0.58788053041641	0.0917365679824561
0.593507172493853	0.0892605537280702
0.598688345781705	0.0875287828947368
0.606293108608539	0.0854242050438597
0.611614302211509	0.0834011787280702
0.618757285863694	0.0811595394736842
0.625486128497498	0.0791234923245614
0.631293435844008	0.0771717379385965
0.638643763887017	0.075234375
0.644034178137751	0.0733545778508772
0.648428544292643	0.0719668311403509
0.65926103558399	0.0686924342105263
0.662541029720887	0.0675185032894737
0.672326053938314	0.064640899122807
0.677213522721751	0.0634882127192982
0.683384425482109	0.0612431469298246
0.687986423121679	0.0599088541666667
0.695556237668166	0.0578083881578947
0.702731592174081	0.0560320723684211
0.709252171547664	0.0537081962719298
0.717013727645338	0.0515912828947368
0.722945805260488	0.0501535087719298
0.727051393165773	0.0483347039473684
0.734744953298994	0.0459751918859649
0.743631001712438	0.0431825657894737
0.746992970204025	0.0418249725877193
0.752697445913937	0.0400370065789474
0.761590450644527	0.0369469572368421
0.770101818304052	0.0330503015350877
0.775398116911961	0.0305098684210526
0.780012155385557	0.027788514254386
0.787790324865679	0.0231750274122807
0.794990499132824	0.0184888980263158
0.802335271566451	0.0135670230263158
0.807762478609121	0.00915090460526316
0.816902881701525	0.00448764118220388
0.819375286664869	0.00346979941963495
0.828309192765001	0.00132122967582733
0.834039275322724	0.00055613803873024
0.840068031551597	0.000238045289294789
0.846393315714751	8.07749179910319e-05
0.85299397933612	2.0864787997234e-05
0.859213799168362	5.33305921052632e-06
0.865595810176243	1.08552631578947e-06
0.871603985491962	3.01535087719298e-07


==> Data/BERvsNGMI/BER_NGMI_4-PAM_dicode_alpha=0.7,_dec-soft,_EQ-DFE,_Interleaver-random-x-block.txt <==
0.552430768636095	0.103898026315789
0.555841425554286	0.102511650219298
0.56340013973175	0.0997354714912281
0.571324686153014	0.0973485471491228
0.575565656818529	0.0956832510964912
0.578618709818698	0.0945662006578947
0.588721198687972	0.0912465734649123
0.593202201739587	0.0896107456140351
0.600374389340988	0.0874246162280702
0.606669391730663	0.0850836074561404
0.610905896450847	0.0838007127192982
0.619623188133535	0.0814268092105263
0.623826932177681	0.0798252467105263
0.631641605412112	0.0771546052631579
0.636510484671513	0.0758114035087719
0.644329978331321	0.0734032346491228
0.65016619806466	0.0712232730263158
0.657736091549992	0.069281798245614
0.663560629483335	0.0675548245614035
0.671807251686211	0.0654577850877193
0.676127780720878	0.0639521655701754
0.684074384385156	0.0616680372807018
0.688018357134552	0.0602789199561403
0.694152690321002	0.058523163377193
0.703864196146605	0.055905975877193
0.710342956665289	0.0540974506578947
0.713022287969912	0.0530030153508772
0.722997913239685	0.0503296326754386
0.729123322171052	0.0483778782894737
0.737043889159136	0.045773711622807
0.741835861303394	0.044194764254386
0.745673782196937	0.042859100877193
0.75575968543902	0.0395497532894737
0.761663510603463	0.0375911458333333
0.767127416878401	0.0353220942982456
0.771982365185028	0.0324307839912281
0.780773589945145	0.0282517817982456
0.786582503110502	0.0240453673245614
0.795289325566301	0.0175897752192982
0.800058057339954	0.0145401589912281
0.806251868265324	0.00908922697368421
0.812527050808001	0.00464156590801328
0.82141704398691	0.00200850736944104
0.826630259040221	0.000855022282655897
0.8330789415087	0.000261078019183597
0.839913819528239	6.78994264707927e-05
0.846262309528819	1.4350176261493e-05
0.852527947404141	2.43009868421053e-06
0.858904248756221	3.4265350877193e-07
0.86507772840341	3.83771929824561e-08


==> Data/BERvsNGMI/BER_NGMI_4-PAM_dicode_alpha=0.7,_dec-soft,_EQ-DFE-ST-LM,_Interleaver-no.txt <==
0.714909649221675	0.0810272752192982
0.721477393493578	0.0789823190789474
0.728432076996655	0.0770504385964912
0.735877427482018	0.0743475877192982
0.742788023550621	0.0716995614035088
0.749570324036135	0.0692386239035088
0.753643676488357	0.0682634320175439
0.7622377503256	0.0655352247807018
0.769650292494058	0.0623135964912281
0.776200021001394	0.0601000548245614
0.783099510121494	0.0578522478070175
0.788983790042297	0.0554392817982456
0.797585046907744	0.0523814418859649
0.803015396767385	0.050132264254386
0.808939336235814	0.0478392269736842
0.816434847888194	0.0447745339912281
0.823321009718449	0.0416694078947368
0.830119500079351	0.0385910087719298
0.835506514172205	0.0357743969298246
0.842858870027851	0.0320339912280702
0.848440375178354	0.0285334429824561
0.854824829974321	0.0244126918859649
0.861047794673369	0.0196607730263158
0.866443642624524	0.0154427083333333
0.87346026946992	0.00967584978070176
0.879287022602777	0.00553289473684211
0.884733536309287	0.00326148227081789
0.890569016696121	0.00130742508004803
0.895428099701084	0.000552873089073165
0.900858012053201	0.00015634689631719
0.906146441493057	3.58686809140511e-05
0.911243792176343	6.98464912280702e-06
0.916140829502064	1.16776315789474e-06
0.920902065040249	1.39802631578947e-07
0.92553756199929	1.50767543859649e-08


==> Data/BERvsNGMI/BER_NGMI_4-PAM_dicode_alpha=0.7,_dec-soft,_EQ-DFE-ST-MLM,_Interleaver-no.txt <==
0.706894969490987	0.0832223135964912
0.713941987058546	0.0805242598684211
0.720560097985315	0.0782983826754386
0.728037233180559	0.0760457785087719
0.735746808215847	0.0731674890350877
0.741345015904415	0.071195860745614
0.750060640792043	0.0685286458333333
0.756043418398357	0.0665659265350877
0.762448449297574	0.0642064144736842
0.769758812817493	0.0616694078947368
0.778471021044466	0.0591385690789474
0.783511505007808	0.0569140625
0.790725127610208	0.0543469024122807
0.797536853285767	0.0517632949561403
0.806164088583707	0.0487637061403509
0.812332467492445	0.0462849506578947
0.821038923309369	0.0423910361842105
0.825836369737018	0.0404577850877193
0.833010984843593	0.0368112664473684
0.838631899892875	0.0340069901315789
0.845119562966277	0.0301747532894737
0.851969980533121	0.0257750822368421
0.858607305152526	0.0214110471491228
0.864406385523935	0.0166371984649123
0.870423963480764	0.0119407894736842
0.877200048379723	0.00704427083333333
0.882711175548814	0.00404291296919625
0.888577529312027	0.00190519147591972
0.89432916244498	0.000693630584558562
0.899489368011488	0.000233924668735574
0.904666319033978	6.64252324331861e-05
0.909857687521021	1.3703399122807e-05
0.914914886621112	2.10115131578947e-06
0.919797870480922	3.34429824561403e-07
0.924486709278125	3.70065789473684e-08


==> Data/BERvsNGMI/BER_NGMI_4-PAM_dicode_alpha=0.7,_dec-soft,_EQ-DFE-ST-SOVA,_Interleaver-no.txt <==
0.707315894792064	0.0824602521929825
0.712207724559833	0.0810204221491228
0.718901072938743	0.0790604440789474
0.726914499685958	0.0763267543859649
0.735178991564207	0.0734793037280702
0.741202205863333	0.0717180646929825
0.750523516308953	0.0684573739035088
0.75614711167418	0.0664583333333333
0.76254078607515	0.0643393640350877
0.771220290685545	0.0616008771929825
0.777132373198596	0.0591611842105263
0.784575795267468	0.0564555921052632
0.790369658005179	0.0545990953947368
0.797178140303945	0.0519668311403509
0.805234221135167	0.0489268092105263
0.811355264458367	0.0466234923245614
0.818280389889432	0.0433628015350877
0.825353496417177	0.0408586896929825
0.831117298230708	0.0381208881578947
0.838231274035396	0.0343167489035088
0.844466596425503	0.0308189418859649
0.851398967480031	0.0265186403508772
0.858471614580742	0.0212397203947368
0.865324293055704	0.0161437774122807
0.869734892361453	0.0123560855263158
0.875199343332558	0.00842722039473684
0.882318600082582	0.00428210471831753
0.887837332375396	0.00217818852687274
0.893457397145358	0.000865805810295942
0.898838626801744	0.000266760224812713
0.904051987909361	7.0546932667024e-05
0.909257687638943	1.50734686983574e-05
0.914244249566433	2.54934210526316e-06
0.919039027520973	4.37225877192982e-07


==> Data/BERvsNGMI/BER_NGMI_4-PAM_dicode_alpha=0.7,_dec-soft,_EQ-SOVA,_Interleaver-no.txt <==
0.803708448388527	0.0510176809210526
0.810397279415373	0.0481214364035088
0.816884185825151	0.0454987664473684
0.824973613584602	0.0417865953947368
0.830638761657152	0.0388734923245614
0.83749334080081	0.0355357730263158
0.844957459917021	0.0311300712719298
0.851509249301015	0.0269795778508772
0.857988025084726	0.0222856359649123
0.863833777427505	0.0175981359649123
0.870541746813907	0.0120433114035088
0.876053087560254	0.00810868969298246
0.882880662210897	0.00421532346491228
0.889056404671468	0.00175246710526316
0.894526372727723	0.000702177190294429
0.900143162236308	0.000209934270939056
0.90571681967004	5.2939900930387e-05
0.911149454019554	9.49698464912281e-06
0.916435744394183	1.46929824561404e-06
0.921477337736433	2.11074561403509e-07
0.926398979917505	2.60416666666667e-08


==> Data/BERvsNGMI/BER_NGMI_4-PAM_dicode_alpha=0.7,_dec-soft,_EQ-WDFE,_Interleaver-no.txt <==
0.654112366198224	0.0760530427631579
0.661732552747055	0.0739072094298246
0.668523554041047	0.0719961622807018
0.676813514527614	0.0695903234649123
0.682482718375242	0.0677408168859649
0.690222313309933	0.0658341557017544
0.697984580129547	0.0636751644736842
0.70558370963777	0.0616073190789474
0.71304754033525	0.0593484100877193
0.71868924710949	0.0576674890350877
0.726719378158209	0.0554573739035088
0.733611395520314	0.0535095942982456
0.742044487765584	0.0510805921052632
0.749545263922639	0.0488395010964912
0.755805425265612	0.046859375
0.76341386176361	0.0444225603070175
0.771687203040721	0.0419217379385965
0.777999812052182	0.0394383223684211
0.785397550429909	0.0368682839912281
0.792439309287277	0.0334777960526316
0.800207864982215	0.0297870065789474
0.80730138150521	0.0254580592105263
0.815395060658999	0.0198726699561403
0.822080187982541	0.0146492598684211
0.828693334234693	0.0100349506578947
0.835033010301762	0.00608251096491228
0.842856486497699	0.0030593475877193
0.849657044576178	0.001390625
0.85601233037286	0.000481639931992904
0.862400571634294	0.000166822545653325
0.868888933307291	4.34827780894312e-05
0.875170815490628	9.64364035087719e-06
0.881575231787421	1.74479166666667e-06
0.887568538606301	3.63212719298246e-07
0.893540828903042	4.93421052631579e-08


==> Data/BERvsNGMI/BER_NGMI_4-PAM_dicode_alpha=0.7,_dec-soft,_EQ-WDFE,_Interleaver-random-x-block.txt <==
0.654208720987205	0.0763704769736842
0.661227333344232	0.0742667214912281
0.669017163412783	0.0723263432017544
0.677170202357426	0.0699686129385965
0.682209426729061	0.0683179824561403
0.689876648329783	0.0662194353070175
0.698264046831249	0.0640101425438596
0.704011127310481	0.0621121162280702
0.712130234586592	0.0599836896929825
0.718514210795359	0.0581912006578947
0.727318744290682	0.0557401315789474
0.733664219862392	0.0540745614035088
0.741375623207927	0.0515970394736842
0.748113676845483	0.0497939967105263
0.75639331988549	0.0474085800438597
0.762283731824071	0.0453225054824561
0.77005367623153	0.0428758223684211
0.777367037892568	0.0404461348684211
0.785279573461697	0.0374172149122807
0.792402869899375	0.0342072368421053
0.800546516196717	0.029953125
0.806844632318947	0.0259429824561404
0.814708361576267	0.0200132949561404
0.820311308849896	0.0153643092105263
0.827476886399464	0.00994037828947368
0.835160093433121	0.00486746162280702
0.84247914736456	0.0023218201754386
0.848357259419719	0.000851120782308494
0.855752057738504	0.000242287793527006
0.862203320426084	5.60945202698437e-05
0.868668484174911	1.03207236842105e-05
0.874958855191718	1.51041666666667e-06
0.881225795089152	2.02850877192982e-07
0.887415014986708	3.56359649122807e-08


==> Data/BERvsNGMI/BER_NGMI_8-PAM_AWGN,_dec-soft.txt <==
0.527131775230121	0.133712993421053
0.531936659030429	0.13141173245614
0.537294919524674	0.129666940789474
0.541325335043539	0.127841282894737
0.546826039638477	0.125600328947368
0.550472315248535	0.124207099780702
0.555904221114348	0.122251233552632
0.560278151987805	0.120620202850877
0.56526520160447	0.118559484649123
0.569413737500631	0.117249862938596
0.574403899878545	0.115115816885965
0.579558504153301	0.113497121710526
0.583531709039753	0.111895559210526
0.588186335946489	0.110506441885965
0.593392892199157	0.10831757127193
0.597904771896155	0.106817434210526
0.602374061002162	0.105338541666667
0.607451149071847	0.103294956140351
0.612599569196125	0.101809895833333
0.616915026510708	0.0999472313596491
0.622901355310191	0.0983326480263158
0.627608157761766	0.0968660910087719
0.631854101238656	0.0950527686403509
0.637638227741991	0.0936095120614035
0.642452447584462	0.0919120065789474
0.648410934929064	0.0900726425438596
0.652876256313734	0.0881188322368421
0.657996390922153	0.0866975054824561
0.663696287841608	0.0853008497807018
0.668338364456342	0.0836417214912281
0.673573166081998	0.0820874451754386
0.679105630097762	0.0805016447368421
0.683853909674257	0.0789631304824561
0.690038130101899	0.0771833881578947
0.694998318294647	0.0759409265350877
0.699562536510407	0.074203673245614
0.705790728387634	0.0723252467105263
0.71169063099818	0.0708148300438596
0.715442310734105	0.069789610745614
0.721518226033258	0.0678858278508772
0.72630278890241	0.066266447368421
0.732771917075309	0.0648499177631579
0.738756434920854	0.0627960526315789
0.743099857683924	0.0615391995614035
0.749226174726312	0.0594476425438596
0.75456580805917	0.0580523574561404
0.759427372342391	0.0562582236842105
0.765258553145667	0.0545751096491228
0.770164961773891	0.0531626918859649
0.775861322924771	0.0511602247807018
0.780699064017196	0.0495408442982456
0.786204725436752	0.0475233004385965
0.790991672082611	0.045969024122807
0.797094128777164	0.0435252192982456
0.802969247806766	0.0409587445175439
0.809315518952077	0.0385498903508772
0.81289902246197	0.0364775219298246
0.819691373740788	0.0328296326754386
0.823655540644795	0.0302960526315789
0.828990321728835	0.027124451754386
0.833715793483005	0.0224671052631579
0.83857375654074	0.0174520285087719
0.845890884779076	0.0113349780701754
0.849800980479692	0.00821203399122807
0.855098584547018	0.00438683791485082
0.859536431932555	0.00253842795646524
0.864507888121643	0.00105647098775444
0.869332211537781	0.000395524569502232
0.873861618477209	0.000134126670680416
0.878582074462964	3.88904441955954e-05
0.883180955208749	8.85553728070175e-06
0.887708643677446	1.72560307017544e-06
0.892113712277235	2.80975877192982e-07
0.896463892262977	4.93421052631579e-08


==> Data/BERvsNGMI/BER_NGMI_8-PAM_dicode_alpha=0.7,_dec-hard-Memoryless,_EQ-DFE-Precoding,_Interleaver-no.txt <==
0.425453503444199	0.167822779605263
0.429287147402733	0.165642132675439
0.433338188727047	0.16406798245614
0.439683197259862	0.161428179824561
0.44389237241262	0.159273574561404
0.448835066075782	0.157103207236842
0.454109164030369	0.155102796052632
0.457607763310408	0.153429961622807
0.464665152945701	0.150379660087719
0.46833946654944	0.148819901315789
0.472281063349195	0.14695586622807
0.477658690740077	0.14511444627193
0.482553706907479	0.14288788377193
0.487048075601205	0.140918311403509
0.49125457358956	0.139285910087719
0.495438276058024	0.137421189692982
0.500973995158735	0.134912280701754
0.506713337148106	0.132513706140351
0.510231471435753	0.131137609649123
0.514543184684241	0.129359923245614
0.52085196171521	0.12676329495614
0.524597049677007	0.125341282894737
0.530325032380213	0.122998903508772
0.534755358682354	0.121227384868421
0.539127619522307	0.119191337719298
0.542908845942152	0.117768640350877
0.548687870338454	0.115670915570175
0.553326328881933	0.113937088815789
0.557331121596457	0.112506853070175
0.562029388148662	0.110420093201754
0.567618026847228	0.108236019736842
0.572284230090026	0.106538514254386
0.576913616808308	0.104867735745614
0.581552788599487	0.102680921052632
0.587166867632711	0.100768229166667
0.590749925142986	0.0994462719298246
0.596860438884438	0.0971182839912281
0.601725399437968	0.0954173519736842
0.606819844711216	0.0935286458333333
0.610830544122581	0.0918160635964912
0.616828338914979	0.0900226151315789
0.620539303553738	0.0887931743421053
0.626306019023457	0.0866049890350877
0.631355383905799	0.0850061677631579
0.635487186293809	0.0832935855263158
0.641601840832688	0.0812376644736842
0.647070448955148	0.0792934484649123
0.651351340398861	0.0778769188596491
0.657055048940022	0.0760649671052632
0.661725033016906	0.0745470120614035
0.667256001951935	0.0728145559210526
0.673083095941707	0.0708566337719298
0.678011284973564	0.0692913925438596
0.683917394632506	0.067399259868421
0.689467072049282	0.0655927905701754
0.695529207761779	0.0638856907894737
0.69947897647686	0.0627172423245614
0.705038162257043	0.0609923245614035
0.711122490261415	0.0589939692982456
0.716824534296398	0.0574588815789474
0.723042377392225	0.0556702302631579
0.729356451745468	0.0539747807017544
0.733888613422125	0.0524362664473684
0.739646205880534	0.0511163651315789
0.746479669065588	0.0489343475877193
0.751158780090997	0.0479159813596491
0.757630955129605	0.0462595942982456
0.763173065331311	0.0446258223684211
0.769272044069506	0.0432942708333333
0.774231571029928	0.0419709429824561
0.781300834901788	0.0400609923245614
0.787132319283447	0.0383819901315789
0.792353784982652	0.0372094298245614
0.797848934422305	0.0359176260964912
0.803950755994597	0.0344483278508772
0.810830560952603	0.0326980537280702
0.815478426526607	0.0314638157894737
0.822624216369802	0.0297635690789474
0.827551160271252	0.0284991776315789
0.83832018431374	0.0253392269736842
0.845257646189166	0.0230126096491228
0.849140967431207	0.0216419956140351
0.855515102470506	0.0189412006578947
0.861196558861526	0.0160190515350877
0.865859794621086	0.0138020833333333
0.873665807231525	0.00901315789473684
0.877440292099536	0.00749520285087719
0.883033157650633	0.00475396539293439
0.887666892603304	0.00300343249427918
0.893073423652244	0.00153312531889007
0.898050835144153	0.000684488740507986
0.902752370137746	0.000303143307098801
0.907688219584005	0.00010246874181723
0.912219448031819	3.40864328881281e-05
0.912219448031819	9.09539473684211e-06
0.912219448031819	2.31222587719298e-06
0.912219448031819	6.15405701754386e-07
0.912219448031819	1.11019736842105e-07
0.912219448031819	6.71600877192982e-08


==> Data/BERvsNGMI/BER_NGMI_8-PAM_dicode_alpha=0.7,_dec-soft,_EQ-BCJR-LM,_Interleaver-no.txt <==
0.748265255689291	0.073484100877193
0.752747726729498	0.0716913377192982
0.758117750050192	0.0702007949561403
0.764875877741136	0.0671073190789474
0.769819273985876	0.0655064418859649
0.775727813979658	0.0635505756578947
0.780319832337829	0.0618654057017544
0.786027161583717	0.0597875548245614
0.792801899384608	0.0571909265350877
0.797196904217468	0.0551356907894737
0.803141713692022	0.0528385416666667
0.80857193420176	0.0504413377192982
0.81419372317848	0.0483347039473684
0.820350899893411	0.0455112390350877
0.826211646795156	0.0428947368421053
0.831838058976196	0.039702576754386
0.838420708055038	0.0362075109649123
0.842964837289248	0.0336924342105263
0.848738349583728	0.0297306743421053
0.85403800440276	0.025883360745614
0.860905322883233	0.0209025493421053
0.866418852638974	0.0157168311403509
0.872212228441888	0.0108641721491228
0.877441928522165	0.00698807565789474
0.882067789650733	0.0043717415590864
0.88794735982998	0.00191036410758301
0.893917759001315	0.000703952434345618
0.898945599434598	0.00024232746729899
0.904093798435097	6.55442720907774e-05
0.909253704844725	1.44016715327929e-05
0.914329352390747	2.64391447368421e-06
0.919116453030241	4.71491228070175e-07
0.92391385490163	3.70065789473684e-08


==> Data/BERvsNGMI/BER_NGMI_8-PAM_dicode_alpha=0.7,_dec-soft,_EQ-BCJR-MLM,_Interleaver-no.txt <==
0.734137055446352	0.0783203125
0.73839398556159	0.0769394188596491
0.744315470797205	0.0747197094298246
0.749546087403712	0.0725527686403509
0.756968205352002	0.0707558936403509
0.762760498403915	0.0681606359649123
0.76690011007344	0.0665679824561403
0.773888808222076	0.0643064692982456
0.781117559991912	0.0613788377192982
0.786424807318259	0.0590206962719298
0.792089782933044	0.0572258771929825
0.798161783382259	0.0549163925438596
0.80491616321161	0.0519586074561404
0.811101234761356	0.0495703125
0.818117532815591	0.0463754111842105
0.823780433720819	0.0434971217105263
0.829584560135692	0.040656524122807
0.835069092784054	0.0384272203947368
0.841652139539633	0.0344496984649123
0.848558005708115	0.0295298793859649
0.853675771938641	0.0257079221491228
0.860009469799565	0.0208463541666667
0.866351748581837	0.0153495065789474
0.872901677916447	0.00993146929824561
0.877146156030312	0.00714158442982456
0.884120521116817	0.00348045518300828
0.889709352923146	0.0016382716815624
0.894801024581766	0.000633294295421166
0.900526045288672	0.000181167292405386
0.905788351498965	5.14443030501674e-05
0.91110873041671	1.04015899122807e-05
0.916262836546908	1.73108552631579e-06
0.921290016776342	2.61787280701754e-07
0.926199149989649	2.19298245614035e-08


==> Data/BERvsNGMI/BER_NGMI_8-PAM_dicode_alpha=0.7,_dec-soft,_EQ-DFE,_Interleaver-no.txt <==
0.609616874268689	0.0973492324561404
0.615273772253781	0.0953090734649123
0.61809146946797	0.0936430921052632
0.624733581121905	0.0918112664473684
0.627812425472328	0.0903632127192982
0.632693072346029	0.0885300164473684
0.637709147092651	0.0870010964912281
0.641909481763533	0.0851829769736842
0.645157028163318	0.0844825932017544
0.651391402467479	0.0815933388157895
0.655168951376394	0.080531798245614
0.658578944464284	0.078952850877193
0.664221819727056	0.0769729989035088
0.669037359646927	0.075297423245614
0.673135918901772	0.0736739309210526
0.677416287361313	0.0723704769736842
0.684130857188692	0.0705379660087719
0.688724763097643	0.0687643914473684
0.692293612838257	0.0673149671052632
0.698014387078202	0.0653858278508772
0.700956734177528	0.0642680921052632
0.706507557956731	0.0628495065789474
0.712868176467524	0.0601048519736842
0.717611734634365	0.0590405701754386
0.722348055724041	0.0572786458333333
0.72962375704446	0.0550013706140351
0.731607679168711	0.0540912828947368
0.737816652627537	0.0521134868421053
0.740064330109015	0.0506633771929825
0.746918616975425	0.0487993421052632
0.751455145184389	0.0468503289473684
0.756693814235624	0.0448026315789474
0.761886250777122	0.0430831962719298
0.766276970182374	0.0413226425438597
0.771322233638201	0.0384313322368421
0.776151286809251	0.0362931743421053
0.781077860114816	0.0328789747807018
0.78672979638095	0.0301308936403509
0.791577780631195	0.0260759320175439
0.796746889106375	0.0220956688596491
0.804034138363048	0.0164309210526316
0.80661446648696	0.0135046600877193
0.812951937751914	0.00849232456140351
0.815643713429696	0.00713678728070175
0.823955602821848	0.00296129433227465
0.82649177349864	0.00188885431484116
0.833054183810586	0.00084663971125731
0.838508207978216	0.000344756311994776
0.843886416044703	0.000129793191697871
0.849036009281872	5.00049840510367e-05
0.854402360656792	1.61705289651689e-05
0.859412555264185	4.60663377192982e-06
0.864675727941096	1.60361842105263e-06
0.869950030426045	3.04276315789474e-07
0.87505684933302	6.57894736842105e-08


==> Data/BERvsNGMI/BER_NGMI_8-PAM_dicode_alpha=0.7,_dec-soft,_EQ-DFE,_Interleaver-random-x-block.txt <==
0.410902359897302	0.184798519736842
0.414670874961067	0.183098958333333
0.418058249358988	0.181469983552632
0.422998293312296	0.178928865131579
0.425694844024312	0.177867324561404
0.429167994600031	0.176125959429825
0.433365003616106	0.173641721491228
0.438937438964759	0.171218475877193
0.442678888084822	0.170411184210526
0.446111804298641	0.168203125
0.450591746897119	0.165656524122807
0.45273583272216	0.164802631578947
0.458180226756277	0.162171052631579
0.461446262100136	0.160805235745614
0.46718292777662	0.157907757675439
0.469176172398018	0.157244380482456
0.473519179609956	0.155690104166667
0.476928867736622	0.153281935307018
0.481913416526619	0.151534402412281
0.484829628211992	0.149930783991228
0.488148328271222	0.148901452850877
0.493426765409726	0.146293174342105
0.496083559501703	0.144601836622807
0.500757037234223	0.143385416666667
0.504475721653639	0.141095120614035
0.509300075966744	0.138898026315789
0.513545272550592	0.137866639254386
0.516402359237279	0.135899808114035
0.52050974281743	0.13366639254386
0.523292424565484	0.132859100877193
0.528098987026068	0.130883360745614
0.531684453879234	0.129370202850877
0.53578148116756	0.127460252192982
0.539842926405882	0.126215049342105
0.543512629355026	0.124594983552632
0.547831615517877	0.122308799342105
0.552025261584808	0.121422697368421
0.554983571658811	0.119211896929825
0.560832203800015	0.116708470394737
0.564565318871452	0.115376233552632
0.569858534011583	0.113377878289474
0.573406478029406	0.111855811403509
0.576224296812148	0.111094435307018
0.582232458350117	0.108203125
0.584890955643071	0.107472587719298
0.588825191832278	0.105373492324561
0.592797753799945	0.103996025219298
0.596836202460622	0.102335526315789
0.601468609534013	0.100254248903509
0.606500041142624	0.0984484649122807
0.610576288963707	0.0968496436403509
0.614515132320899	0.0956154057017544
0.620230742428797	0.0931078673245614
0.624305285542296	0.091585115131579
0.626950623553313	0.0904043311403509
0.632727633566305	0.0886561129385965
0.636615101758433	0.0872985197368421
0.64125635194046	0.0858600603070175
0.645260273676095	0.0836986019736842
0.649269698942531	0.0821518640350877
0.655045727724875	0.0805235745614035
0.660624419172156	0.0785327576754386
0.663340017100619	0.0772224506578947
0.670336710315789	0.0752261513157895
0.672277821316572	0.0739542214912281
0.677871817485482	0.0717064144736842
0.683524677138665	0.0702878289473684
0.687007940342419	0.0689309210526316
0.693058693725591	0.0671696820175439
0.69842937750961	0.0647594572368421
0.700585398580421	0.0646518640350877
0.707021108444526	0.0617790570175439
0.710517053629981	0.0609457236842105
0.715648542131263	0.0589960252192982
0.720672320325389	0.0576343201754386
0.726480878090865	0.0559601151315789
0.731597423778914	0.0538171600877193
0.733848765271868	0.0529570997807018
0.741635391425076	0.0501281524122807
0.748024537033551	0.0483230537280702
0.749393094134219	0.0470675712719298
0.755020733715109	0.0451603618421053
0.760575580476006	0.0437849506578947
0.766956657170379	0.0405290570175439
0.771799596979962	0.0387054550438597
0.776148364492964	0.0362541118421053
0.778556569433834	0.0353022203947368
0.787462941069951	0.0302062774122807
0.790820357728016	0.0271922971491228
0.796184903934322	0.0227617872807018
0.801942585794017	0.0175260416666667
0.806451921540488	0.0129639528508772
0.810644507282248	0.00938802083333333
0.817365176515069	0.00466332903627312
0.82265180795151	0.00202669472394221
0.826891076927257	0.00115143000730994
0.832954040357779	0.000392447791496435
0.837959379606322	0.000117506160774983
0.843154553982115	3.07422850145281e-05
0.848188904917666	7.46162280701754e-06
0.853545387095664	1.28837719298246e-06
0.858739144547751	2.5219298245614e-07
0.86406056911878	2.74122807017544e-08


==> Data/BERvsNGMI/BER_NGMI_8-PAM_dicode_alpha=0.7,_dec-soft,_EQ-DFE-ST-LM,_Interleaver-no.txt <==
0.735008768253664	0.076906524122807
0.740499027510427	0.0751589912280702
0.745118992347863	0.0735800438596491
0.75184077962218	0.0712006578947368
0.75606949166462	0.0696237664473684
0.761238469209147	0.068024259868421
0.768542216487582	0.0652083333333333
0.772635297776478	0.0636965460526316
0.778267617788116	0.0619873903508772
0.783742623633727	0.0596203399122807
0.791016952398481	0.0569599780701754
0.79492260353857	0.0555749725877193
0.801641062046918	0.0526953125
0.806334622267363	0.0508257949561403
0.814058804516252	0.0478543037280702
0.818329396487295	0.0459094024122807
0.824337870178451	0.0430023300438597
0.829322416907223	0.0408723958333333
0.835832718970602	0.0371977796052632
0.839803717604937	0.0349897203947368
0.84652637499325	0.0312630208333333
0.851797230146749	0.0270065789473684
0.858117471158112	0.0224150219298246
0.862622648002895	0.0184292763157895
0.868295847487582	0.0140755208333333
0.874196300896269	0.00922628837719298
0.879332081118035	0.00601326850569406
0.885411864166023	0.00276886141765705
0.889721081889675	0.00150647050318103
0.895691111860715	0.000505401309330026
0.900343355883031	0.000175885512936404
0.905346981424062	4.53128477244909e-05
0.910201371570297	1.03481359649123e-05
0.914935818874959	1.67077850877193e-06
0.919541789766298	3.23464912280702e-07
0.924045871999099	4.52302631578947e-08


==> Data/BERvsNGMI/BER_NGMI_8-PAM_dicode_alpha=0.7,_dec-soft,_EQ-DFE-ST-MLM,_Interleaver-no.txt <==
0.723330718936575	0.0799568256578947
0.730237324011436	0.0776404879385965
0.734833888043478	0.075546875
0.740062218489084	0.0738486842105263
0.746528358247484	0.0716879111842105
0.753817537033604	0.0691611842105263
0.759174289866877	0.0671175986842105
0.764417809517018	0.0659169407894737
0.770469000609285	0.0636136239035088
0.775358866076261	0.061577576754386
0.78241458691629	0.0593174342105263
0.789152010592789	0.0567290296052632
0.794408510649243	0.0546717379385965
0.799979757203215	0.0523636239035088
0.80454128748878	0.0509100877192982
0.812080186054634	0.0474444901315789
0.817646374605452	0.0451185581140351
0.825728330073643	0.0415152138157895
0.8307914376839	0.0394133771929825
0.8373543070234	0.0358347039473684
0.842618937383854	0.0331907894736842
0.84883983847226	0.0289487390350877
0.854159091920948	0.0252357456140351
0.859701900794588	0.0214610745614035
0.865952463088012	0.0153611567982456
0.869833451749577	0.0125233004385965
0.876829811524625	0.00734237938596491
0.882383743568372	0.00432254208891795
0.887457931339025	0.00198758899059242
0.893109008083198	0.000879651717557252
0.898680865921481	0.000268260219640899
0.903443583635404	8.59662871913326e-05
0.908449613370631	2.11785225077023e-05
0.913327506138302	4.32702850877193e-06
0.918196982493549	7.36019736842105e-07
0.922801041628052	9.73135964912281e-08


==> Data/BERvsNGMI/BER_NGMI_8-PAM_dicode_alpha=0.7,_dec-soft,_EQ-DFE-ST-SOVA,_Interleaver-no.txt <==
0.724513380352834	0.0794250274122807
0.72989632902973	0.0776493969298246
0.736306389173268	0.0753645833333333
0.741986054386866	0.0738349780701754
0.747423094789419	0.0716604989035088
0.752529438480331	0.0700815515350877
0.760388616243977	0.0673793859649123
0.766601430175244	0.0647861842105263
0.773155329881629	0.0627645285087719
0.776184285919275	0.0619120065789474
0.783946055611353	0.0585827850877193
0.7881730035623	0.0574438048245614
0.795066952198399	0.0547053179824561
0.800509446119253	0.0522992050438596
0.807272913295117	0.0500582510964912
0.812162569610073	0.0477994791666667
0.816686648916301	0.0461800986842105
0.823226721963181	0.0428611567982456
0.831648390482141	0.0388048245614035
0.837519984476867	0.0360464638157895
0.841772384755454	0.0332099780701754
0.84821999522469	0.0293325109649123
0.853710949036798	0.0255893640350877
0.859440051126101	0.0209745065789474
0.864130702105249	0.0172108004385965
0.869366559224229	0.0130126096491228
0.875460573052116	0.00803042763157895
0.882077089943386	0.00436501285059783
0.886833416624201	0.00237343873307837
0.89210529331875	0.000974281378907609
0.896980472319051	0.000388754569748266
0.902103072890245	0.000114599835709676
0.907102216109886	2.91335575711484e-05
0.911912825144736	5.95531798245614e-06
0.91658335970622	1.14446271929825e-06
0.92116032134486	1.83662280701754e-07
0.925579473709567	2.74122807017544e-08


==> Data/BERvsNGMI/BER_NGMI_8-PAM_dicode_alpha=0.7,_dec-soft,_EQ-SOVA,_Interleaver-no.txt <==
0.486384945165499	0.169663240131579
0.49140020360632	0.167831825657895
0.49517012667472	0.16636170504386
0.500390041374043	0.16440076754386
0.504137068438944	0.162721628289474
0.508841306968392	0.161016036184211
0.51344565019293	0.159069901315789
0.518329626505972	0.157074972587719
0.522353139263091	0.155570586622807
0.527690679673901	0.153535773026316
0.531806475931873	0.151950520833333
0.536505903898351	0.150067708333333
0.541203144772038	0.148138020833333
0.545532057496769	0.146643640350877
0.550444601580272	0.144576754385965
0.555106568844494	0.14285663377193
0.559416598123246	0.141285635964912
0.564106477821408	0.139592927631579
0.568858752341092	0.137873766447368
0.573548929228477	0.136004385964912
0.578261773002238	0.134392406798246
0.582882659429287	0.132591694078947
0.587403053139171	0.130738075657895
0.592595632479703	0.129051260964912
0.597002101692691	0.127299890350877
0.601897164412576	0.125850466008772
0.606812520425141	0.123696134868421
0.611887062404851	0.122149671052632
0.616467900373563	0.120167351973684
0.6210083509369	0.118599095394737
0.626218028700189	0.11681016995614
0.630846459520599	0.114921875
0.636380364924911	0.113222039473684
0.641077604964037	0.111525904605263
0.646327929072999	0.109444764254386
0.650942710340578	0.107709155701754
0.656250924470101	0.106023026315789
0.661601750115914	0.104263706140351
0.666589282890637	0.102009320175439
0.671305559333972	0.100340186403509
0.67740836867095	0.0984462719298246
0.681680992762572	0.0968962445175439
0.688085176719311	0.0945304276315789
0.692649238198538	0.0931344572368421
0.698540852302052	0.0910057565789474
0.703510911762327	0.0892135416666667
0.709250690853816	0.0870053453947368
0.714288574036544	0.0853839089912281
0.720298665976005	0.0832373903508772
0.726090296580154	0.0810356359649123
0.731668692276825	0.0792319078947368
0.737471983989549	0.0771917489035088
0.743214904726524	0.0750985471491228
0.749068187615736	0.072921600877193
0.7550798424077	0.0708094846491228
0.76082500552728	0.0687791940789474
0.766013716309215	0.0668839089912281
0.772488520195686	0.0644677905701754
0.777925950851618	0.0624708059210526
0.785591970596659	0.0596622807017544
0.790659742090411	0.0577376644736842
0.796538646324076	0.0554609375
0.802717699693789	0.0530398848684211
0.808856200510901	0.0503804824561404
0.81458734505242	0.0478251096491228
0.820548897770725	0.0452175164473684
0.82666563888465	0.0422534265350877
0.832341601583839	0.0394453125
0.838313007317414	0.0361221217105263
0.844420123449227	0.0323460800438597
0.850509838487683	0.0283503289473684
0.856287675121912	0.023937774122807
0.861962494076473	0.0194261239035088
0.868296472863946	0.0140117872807018
0.873439762028485	0.00991036184210526
0.879122640315171	0.00587390350877193
0.884088243658588	0.00341392543859649
0.889878776339057	0.00146381578947368
0.895548806678306	0.000537450417285376
0.900547000750889	0.000174324536863522
0.90557542241912	4.7205951074258e-05
0.910523556033492	1.09183114035088e-05
0.91536818869864	1.77768640350877e-06
0.920046368006079	3.81030701754386e-07
0.924642362998717	3.70065789473684e-08


==> Data/BERvsNGMI/BER_NGMI_8-PAM_dicode_alpha=0.7,_dec-soft,_EQ-WDFE,_Interleaver-no.txt <==
0.421999648145921	0.179711485745614
0.426694751177548	0.177599780701754
0.43058878081674	0.175745751096491
0.434577617405426	0.173919270833333
0.438489598191233	0.171885005482456
0.442622258747304	0.169987527412281
0.447497641741597	0.167774533991228
0.451737010018468	0.165646929824561
0.455508177427231	0.163933388157895
0.460262271768139	0.161972724780702
0.463991564171096	0.159897752192982
0.468341502516045	0.158143229166667
0.472697417457959	0.155888569078947
0.4764004303106	0.15422889254386
0.481072007509117	0.152079632675439
0.48518480404059	0.150227933114035
0.48937832158824	0.148560444078947
0.493181724498653	0.146796326754386
0.497680960335709	0.144996847587719
0.502126228228577	0.143024945175439
0.506563042212543	0.141155838815789
0.510455987092962	0.139351836622807
0.514944811509248	0.137331962719298
0.519550645977147	0.135549753289474
0.52369572307709	0.133777138157895
0.527961425851632	0.132006990131579
0.532551079966922	0.130015076754386
0.536926410130232	0.128230674342105
0.541088831592109	0.126484375
0.544986694980295	0.124852796052632
0.549591734184117	0.122928042763158
0.554384385027437	0.121179824561404
0.558871399833932	0.119522066885965
0.563115707580057	0.117765625
0.568098581469839	0.115742324561404
0.572388358933478	0.114034676535088
0.576414100035018	0.112662691885965
0.581271826296336	0.110695723684211
0.585515993555413	0.108883223684211
0.590253708118369	0.10705742872807
0.595223647281349	0.105313596491228
0.599052868601853	0.103983963815789
0.60440149179166	0.102021655701754
0.608942840829879	0.100431743421053
0.6141569837384	0.0986458333333333
0.618267822708938	0.0970116502192983
0.62371812215387	0.0949777960526316
0.627625220012596	0.0935868969298246
0.632722041515217	0.0918963815789474
0.638129753080729	0.0899710800438596
0.642728185305721	0.088484649122807
0.648029261921356	0.0867118969298246
0.652792750717832	0.0849845120614035
0.657981382353084	0.0831881853070175
0.663052895829794	0.0816243146929825
0.668351127897189	0.0798662280701754
0.673111845015652	0.0782920778508772
0.678563148337548	0.0765951206140351
0.683549029763241	0.0749710800438596
0.689835302262279	0.0729679276315789
0.695150328356795	0.0713074287280702
0.700146757721951	0.0696317160087719
0.70594381288711	0.0678771929824561
0.711558166959829	0.0660461896929825
0.716306066313086	0.0645482456140351
0.721990448465219	0.0629310581140351
0.727847490248055	0.0610397478070175
0.732875913324997	0.0594185855263158
0.738408309404733	0.057625548245614
0.744287135248739	0.0558204495614035
0.750625270916748	0.0537199835526316
0.756285473135175	0.0520028782894737
0.761902337534325	0.049976836622807
0.768229040242763	0.0478322368421053
0.774139110217351	0.045937774122807
0.779451081766906	0.0440056195175439
0.785186890087037	0.0417305372807018
0.79106801924669	0.0391037554824561
0.797780742090429	0.0359532620614035
0.803754164970473	0.032655701754386
0.808929089480945	0.0292371162280702
0.814843136795579	0.0251059484649123
0.821327279356906	0.0202188870614035
0.826569731888971	0.0154509320175439
0.832309643577071	0.0105411184210526
0.838236448999564	0.0067734375
0.843602542462424	0.00373629385964912
0.849838439679567	0.0017687774122807
0.854997864040408	0.000779507562180138
0.861236182880105	0.00030089731297075
0.867106154009824	8.28731808665661e-05
0.872493287135615	2.38730290762723e-05
0.878075623053123	6.29660087719298e-06
0.883557965173163	1.24177631578947e-06
0.889097962287021	2.5219298245614e-07
0.894320754674963	3.97478070175439e-08


==> Data/BERvsNGMI/BER_NGMI_8-PAM_dicode_alpha=0.7,_dec-soft,_EQ-WDFE,_Interleaver-random-x-block.txt <==
0.422651338549496	0.179683525219298
0.426330899726544	0.17763829495614
0.430413709048793	0.175568393640351
0.434814020592535	0.173304276315789
0.438218649548798	0.171749314692982
0.442370490970499	0.169839364035088
0.446959185210009	0.167880208333333
0.451199938947165	0.166105674342105
0.45594253227028	0.163978344298246
0.459650410592359	0.162077987938596
0.46398943714283	0.159878837719298
0.468323543772191	0.158013157894737
0.472240002130907	0.156321546052632
0.475969833969116	0.154155016447368
0.481108413849279	0.152173519736842
0.485144422789379	0.15053632127193
0.489802518907036	0.148242872807018
0.493285576193947	0.146999725877193
0.497595295737866	0.145029057017544
0.5017979381173	0.143203262061404
0.506885494223377	0.140992324561404
0.510584912748643	0.139243009868421
0.514577151234511	0.137778371710526
0.519186434866111	0.135669819078947
0.523951199406468	0.133476699561404
0.527234791626399	0.132113075657895
0.532186265035092	0.130233278508772
0.536664323160943	0.128352796052632
0.540833030434739	0.126706825657895
0.544967083177229	0.124714775219298
0.549339246576166	0.123290570175439
0.554174833531315	0.12140858004386
0.55876791395533	0.119087993421053
0.563149347208704	0.117545641447368
0.567587280674064	0.115834841008772
0.571470782134854	0.114461485745614
0.576503175180302	0.112312911184211
0.581182725638915	0.110711759868421
0.585094395410826	0.108865816885965
0.589992815007329	0.107632675438596
0.594239245145996	0.105713815789474
0.599799939807333	0.103740542763158
0.604208917864805	0.102146244517544
0.608706329967523	0.100353618421053
0.613750307976242	0.0985038377192982
0.618240404049377	0.0967837171052632
0.623651584417098	0.0949869791666667
0.627497056188699	0.0937595942982456
0.632307593836213	0.0919014528508772
0.637631322059318	0.0901056743421053
0.642589133133391	0.0884595668859649
0.64781494904746	0.086859649122807
0.652629715965155	0.0849329769736842
0.657824043578721	0.0833806195175439
0.663083508649273	0.0815289199561404
0.667058176051062	0.0800423519736842
0.67352437557282	0.0779661458333333
0.678939981212065	0.0765331688596491
0.683495545019635	0.0750689418859649
0.688756732633722	0.0731524122807018
0.694346703096967	0.0714788925438597
0.699610278030156	0.0697445175438596
0.705213547463685	0.0680985471491228
0.711766492920286	0.0659945175438597
0.71634819870329	0.0644888980263158
0.721710987488588	0.0627535635964912
0.727762852029033	0.0610327576754386
0.732934983402972	0.0592457510964912
0.739729047591449	0.0571277412280702
0.744116840662117	0.0557197094298246
0.750405080438882	0.0538312774122807
0.755888415056036	0.0521254111842105
0.762197373165007	0.0499732730263158
0.76684388536251	0.0483373081140351
0.77348294416429	0.0459867050438596
0.780255919248606	0.0435933388157895
0.785467660169855	0.0416905153508772
0.790160005743358	0.0395105537280702
0.796852234551638	0.0367543859649123
0.802239333905824	0.033702576754386
0.80801212940034	0.0300620888157895
0.814705324402136	0.0253984375
0.820477165620996	0.0207472587719298
0.826413192391541	0.0154931469298246
0.831903002802249	0.0103363486842105
0.838037601930522	0.00625863486842105
0.843592283749104	0.00307826206140351
0.849466595779566	0.00137541118421053
0.855727572819597	0.000421724165269178
0.861020785070294	0.000136965537219347
0.866710217830364	3.02003797613194e-05
0.872243575178844	5.91968201754386e-06
0.877829542682722	8.8952850877193e-07
0.883335795750147	1.42543859649123e-07
0.888734560373492	2.05592105263158e-08


==> Data/Marvell_Data_iter_6/BER_4-PAM_dicode_alpha=0.6609,_dec-hard-Memoryless,_EQ-DFE,_Interleaver-no.txt <==
12.1579745952955	0.0595496162280702
12.2579745952955	0.0559329769736842
12.3579745952955	0.0524639528508772
12.4579745952955	0.0489651864035088
12.5579745952955	0.0460566063596491
12.6579745952955	0.0434325657894737
12.7579745952955	0.0405435855263158
12.8579745952955	0.0380300164473684
12.9579745952955	0.0357280701754386
13.0579745952955	0.0336295230263158
13.1579745952955	0.0314865679824561
13.2579745952955	0.0298817160087719
13.3579745952955	0.0280418037280702
13.4579745952955	0.0266832510964912
13.5579745952955	0.0251536458333333
13.6579745952955	0.0239412006578947
13.7579745952955	0.0223083881578947
13.8579745952955	0.0211317160087719
13.9579745952955	0.0199368146929825
14.0579745952955	0.0191551535087719
14.1579745952955	0.0183231907894737
14.2579745952955	0.0180449561403509
14.3579745952955	0.0173548519736842
14.4579745952955	0.0175139802631579
14.5579745952955	0.0175034265350877
14.6579745952955	0.017726288377193
14.7579745952955	0.0179231085526316


==> Data/Marvell_Data_iter_6/BER_4-PAM_dicode_alpha=0.6609,_dec-hard-Memoryless,_EQ-DFE-Precoding,_Interleaver-no.txt <==
11.7936837000973	0.0524194078947368
11.8936837000973	0.0480464638157895
11.9936837000973	0.0443571820175439
12.0936837000973	0.0407353344298246
12.1936837000973	0.0374623081140351
12.2936837000973	0.0345729166666667
12.3936837000973	0.0317091557017544
12.4936837000973	0.0290553728070175
12.5936837000973	0.0265757949561404
12.6936837000973	0.0242486293859649
12.7936837000973	0.0221171875
12.8936837000973	0.0191138980263158
12.9936837000973	0.0161520010964912
13.0936837000973	0.0122430098684211
13.1936837000973	0.00890666118421053
13.2936837000973	0.00581469298245614
13.3936837000973	0.00328481359649123
13.4936837000973	0.00185540021929825
13.5936837000973	0.000926831436699858
13.6936837000973	0.000455067506606596
13.7936837000973	0.000241826173867874
13.8936837000973	0.000168554858531872
13.9936837000973	0.000114908975441154
14.09	6.00381628358504e-05
14.19	3.40882337553626e-05
14.29	2.10360643158592e-05
14.39	1.2234705800286e-05
14.49	7.90214851243417e-06
14.59	5.49517224140537e-06
14.69	3.56050829525769e-06
14.79	3.25168869822004e-06


==> Data/Marvell_Data_iter_6/BER_4-PAM_dicode_alpha=0.6609,_dec-hard-Memoryless,_EQ-VA,_Interleaver-no.txt <==
11.7579745952955	0.0558134594298246
11.8579745952955	0.0514442160087719
11.9579745952955	0.0474671052631579
12.0579745952955	0.0435587993421053
12.1579745952955	0.040249451754386
12.2579745952955	0.0369938322368421
12.3579745952955	0.0340186403508772
12.4579745952955	0.0310598958333333
12.5579745952955	0.0285592105263158
12.6579745952955	0.0259570997807018
12.7579745952955	0.0229923245614035
12.8579745952955	0.0198190789473684
12.9579745952955	0.016695038377193
13.0579745952955	0.0131419956140351
13.1579745952955	0.00991159539473684
13.2579745952955	0.00693777412280702
13.3579745952955	0.00432648026315789
13.4579745952955	0.00264953399122807
13.5579745952955	0.00158360745614035
13.6579745952955	0.000849509293034567
13.7579745952955	0.000579469661579985 
13.9579745952955	0.000235788886681357
14.0579745952955	0.000213225581065295
14.1579745952955	0.000166069808793547
14.2579745952955	0.000141154052501517
14.3579745952955	0.00012014764725572
14.4579745952955	0.000111964076927045
14.5579745952955	0.000107677264072699
14.6579745952955	0.000109015224707509
14.7579745952955	0.000112557235618584


==> Data/Marvell_Data_iter_6/BER_4-PAM_dicode_alpha=0.6609,_dec-soft,_EQ-BCJR-LM,_Interleaver-no.txt <==
11.7579745952955	0.0545538651315789
11.8579745952955	0.0503961074561404
11.9579745952955	0.0444634046052632
12.0579745952955	0.0397121710526316
12.1579745952955	0.0336862664473684
12.2579745952955	0.0264041940789474
12.3579745952955	0.0182579495614035
12.4579745952955	0.0106044407894737
12.5579745952955	0.00429216351425439
12.6579745952955	0.00120294785233662
12.7579745952955	0.000297134632779957
12.8579745952955	0.00011272771200512
12.96	2.50386628286559e-05
13.06	4.20802554632194e-06
13.16	4.64522300568007e-07
13.26	7.2866243226354e-08
13.36	9.10828040329425e-09
14.76	0


==> Data/Marvell_Data_iter_6/BER_4-PAM_dicode_alpha=0.6609,_dec-soft,_EQ-BCJR-MLM,_Interleaver-no.txt <==
11.7579745952955	0.0527638432017544
11.8579745952955	0.0474910910087719
11.9579745952955	0.0411917489035088
12.0579745952955	0.0344353070175439
12.1579745952955	0.0282154605263158
12.2579745952955	0.0196436403508772
12.3579745952955	0.010336485745614
12.4579745952955	0.00426422714394682
12.5579745952955	0.00106765299798409
12.6579745952955	0.000273575874042649
12.7579745952955	0.000100458182425317
12.86	1.67501276616581e-05
12.96	1.76700639823909e-06
13.06	2.00382168872474e-07
13.16	1.82165608065885e-08
13.26	0
14.76	0


==> Data/Marvell_Data_iter_6/BER_4-PAM_dicode_alpha=0.6609,_dec-soft,_EQ-DFE,_Interleaver-no.txt <==
11.7579745952955	0.0789021381578947
11.8579745952955	0.0767043585526316
11.9579745952955	0.0731236293859649
12.0579745952955	0.0695038377192982
12.1579745952955	0.0659861567982456
12.2579745952955	0.062844024122807
12.3579745952955	0.0601631030701754
12.4579745952955	0.0562623355263158
12.5579745952955	0.0535773026315789
12.6579745952955	0.0511197916666667
12.7579745952955	0.0483703399122807
12.8579745952955	0.0456640625
12.9579745952955	0.0432284813596491
13.0579745952955	0.0409292763157895
13.1579745952955	0.0385368695175439
13.2579745952955	0.0362719298245614
13.3579745952955	0.0330139802631579
13.4579745952955	0.0311520010964912
13.5579745952955	0.0287397203947368
13.6579745952955	0.026078673245614
13.7579745952955	0.0243009868421053
13.8579745952955	0.0212129934210526
13.9579745952955	0.0198410087719298
14.0579745952955	0.0187177905701754
14.1579745952955	0.0163952850877193
14.2579745952955	0.0158600603070175
14.3579745952955	0.0152761787280702
14.4579745952955	0.0147854989035088
14.5579745952955	0.014633360745614
14.6579745952955	0.0149383223684211
14.7579745952955	0.014984923245614


==> Data/Marvell_Data_iter_6/BER_4-PAM_dicode_alpha=0.6609,_dec-soft,_EQ-DFE,_Interleaver-random-s-block.txt <==
11.7579745952955	0.0812914610745614
11.8579745952955	0.077945038377193
11.9579745952955	0.0742646313048246
12.0579745952955	0.0708962787828947
12.1579745952955	0.0676584429824561
12.2579745952955	0.0644293791118421
12.3579745952955	0.0611766036184211
12.4579745952955	0.0582163856907895
12.5579745952955	0.0551613555372807
12.6579745952955	0.0524237253289474
12.7579745952955	0.0500020901864035
12.8579745952955	0.047107147752193
12.9579745952955	0.0444116981907895
13.0579745952955	0.0418673588267544
13.1579745952955	0.039286561129386
13.2579745952955	0.0366950726425439
13.3579745952955	0.033983826754386
13.4579745952955	0.0316795847039474
13.5579745952955	0.029062774122807
13.6579745952955	0.0261894188596491
13.7579745952955	0.0236479577850877
13.8579745952955	0.0211625890899123
13.9579745952955	0.0182381441885965
14.0579745952955	0.016724883497807
14.1579745952955	0.0152528097587719
14.2579745952955	0.0138672560307018
14.3579745952955	0.0132848478618421
14.4579745952955	0.0127854989035088
14.5579745952955	0.0129369174890351
14.6579745952955	0.0127356428179825
14.7579745952955	0.0126498766447368


==> Data/Marvell_Data_iter_6/BER_4-PAM_dicode_alpha=0.6609,_dec-soft,_EQ-DFE-ST-LM,_Interleaver-no.txt <==
11.7579745952955	0.0648630413925439
11.8579745952955	0.0604882469846491
11.9579745952955	0.0562394120065789
12.0579745952955	0.0516188322368421
12.1579745952955	0.047263945997807
12.2579745952955	0.0427034333881579
12.3579745952955	0.0378482730263158
12.4579745952955	0.0326890762061404
12.5579745952955	0.0267678179824561
12.6579745952955	0.0202650082236842
12.7579745952955	0.013283751370614
12.8579745952955	0.00720792214912281
12.9579745952955	0.00309107730263158
13.0579745952955	0.0010707579495614
13.1579745952955	0.000292300246885871
13.2579745952955	0.000141299542145407
13.36	7.68010203605771e-05
13.46	2.02841404581363e-05
13.56	4.68165612729325e-06
13.66	1.35713378009084e-06
13.76	3.82547776938359e-07
13.86	9.10828040329425e-08
13.96	4.55414020164713e-08
14.06	1.82165608065885e-08
14.16	5.46496824197655e-08
14.26	0
14.36	0
14.76	0


==> Data/Marvell_Data_iter_6/BER_4-PAM_dicode_alpha=0.6609,_dec-soft,_EQ-DFE-ST-MLM,_Interleaver-no.txt <==
11.7579745952955	0.0627333470394737
11.8579745952955	0.0578950109649123
11.9579745952955	0.0533545093201754
12.0579745952955	0.0485752809758772
12.1579745952955	0.0438044819078947
12.2579745952955	0.0386645079495614
12.3579745952955	0.0331521038925439
12.4579745952955	0.0271044407894737
12.5579745952955	0.0201960663377193
12.6579745952955	0.0129437020285088
12.7579745952955	0.00671905838815789
12.8579745952955	0.00260300164473684
12.9579745952955	0.000754831414473684
13.0579745952955	0.000248327959695341
13.1579745952955	0.000112504193736969
13.26	4.29273255407258e-05
13.36	9.61834410587873e-06
13.46	2.10401277316097e-06
13.56	4.55414020164713e-07
13.66	1.18407645242825e-07
13.76	0
13.86	2.73248412098828e-08
13.96	1.82165608065885e-08
14.06	0
14.76	0


==> Data/Marvell_Data_iter_6/BER_4-PAM_dicode_alpha=0.6609,_dec-soft,_EQ-DFE-ST-SOVA,_Interleaver-no.txt <==
11.7579745952955	0.0627788856907895
11.8579745952955	0.0580933388157895
11.9579745952955	0.0533106839364035
12.0579745952955	0.0485535567434211
12.1579745952955	0.043771758497807
12.2579745952955	0.0390195655153509
12.3579745952955	0.0332763843201754
12.4579745952955	0.0272963952850877
12.5579745952955	0.0205432771381579
12.6579745952955	0.013418242872807
12.7579745952955	0.0070522889254386
12.8579745952955	0.00293753426535088
12.9579745952955	0.000867358826754386
13.0579745952955	0.000267766490954588
13.1579745952955	0.000119647668473102
13.26	5.17623575319212e-05
13.36	1.2041146693155e-05
13.46	2.62318475614875e-06
13.56	5.00955422181184e-07
13.66	1.41273888469179e-07
13.76	2.73248412098828e-08
13.86	0
13.96	5.46496824197655e-08
14.06	9.10828040329425e-09
14.76	0


==> Data/Marvell_Data_iter_6/BER_4-PAM_dicode_alpha=0.6609,_dec-soft,_EQ-EP-free-nDFE,_Interleaver-no.txt <==
9.75797459529552	0.113032209429825
9.85797459529552	0.108261787280702
9.95797459529552	0.103112664473684
10.0579745952955	0.098257538377193
10.1579745952955	0.0934262609649123
10.2579745952955	0.0884750548245614
10.3579745952955	0.0836763980263158
10.4579745952955	0.0793340186403509
10.5579745952955	0.0746688596491228
10.6579745952955	0.0702706962719298
10.7579745952955	0.0655324835526316
10.8579745952955	0.0612006578947368
10.9579745952955	0.0564159813596491
11.0579745952955	0.0517833059210526
11.1579745952955	0.047062225877193
11.2579745952955	0.0417970120614035
11.3579745952955	0.0357109375
11.4579745952955	0.028594024122807
11.5579745952955	0.0185367324561404
11.6579745952955	0.0082094298245614
11.7579745952955	0.00199712171052632
11.8579745952955	0.000185105071279333
11.96	8.22477720417471e-06
12.06	1.09299364839531e-07
12.16	0
12.26	0
12.36	0
12.46	0
12.56	0
12.66	0
12.76	0
12.86	0
12.96	0
13.06	0
13.16	0
13.26	0
13.36	0


==> Data/Marvell_Data_iter_6/BER_4-PAM_dicode_alpha=0.6609,_dec-soft,_EQ-SOVA,_Interleaver-no.txt <==
11.7579745952955	0.0528367598684211
11.8579745952955	0.0476254111842105
11.9579745952955	0.0420017817982456
12.0579745952955	0.0357498629385965
12.1579745952955	0.0287155975877193
12.2579745952955	0.0207882401315789
12.3579745952955	0.0115933388157895
12.4579745952955	0.00486458333333333
12.5579745952955	0.00147519188596491
12.6579745952955	0.000393029861781748
12.7579745952955	0.000125125650024131
12.86	3.56771343397036e-05
12.96	5.09152874544149e-06
13.06	6.01146506617421e-07
13.16	8.19745236296483e-08
13.26	0


==> Data/Marvell_Data_iter_6/BER_4-PAM_dicode_alpha=0.6609,_dec-soft,_EQ-SOVA5,_Interleaver-no.txt <==
11.7579745952955	0.0627727521929825
11.8579745952955	0.0578803453947368
11.9579745952955	0.0539850603070175
12.0579745952955	0.0496189692982456
12.1579745952955	0.0453234649122807
12.2579745952955	0.0401350054824561
12.3579745952955	0.0346313048245614
12.4579745952955	0.0297786458333333
12.5579745952955	0.0204509320175439
12.6579745952955	0.0134409265350877
12.7579745952955	0.00615260149821456
12.8579745952955	0.00272463928919521
12.9579745952955	0.000971369309427961
13.0579745952955	0.000352982467421125
13.1579745952955	0.000240337699320129
13.2579745952955	0.000109430524077338
13.36	8.10910204305287e-05
13.46	2.94835036654635e-05
13.56	1.11303186528256e-05
13.66	4.271783509145e-06
13.76	1.63949047259297e-06
13.86	7.37770712666835e-07
13.96	4.18980898551536e-07
14.06	1.82165608065885e-07
14.16	1.45732486452708e-07
14.26	5.46496824197655e-08
14.36	6.37579628230598e-08
14.46	3.6433121613177e-08
14.56	1.82165608065885e-08
14.66	1.82165608065885e-08
14.76	3.6433121613177e-08


==> Data/Marvell_Data_iter_6/BER_4-PAM_dicode_alpha=0.6609,_dec-soft,_EQ-nWDFE-n1000-a1-b0,_Interleaver-no.txt <==
11.7579745952955	0.0754821820175439
11.8579745952955	0.0721680372807018
11.9579745952955	0.0680435855263158
12.0579745952955	0.0645141173245614
12.1579745952955	0.0610250822368421
12.2579745952955	0.0575198739035088
12.3579745952955	0.0543834978070175
12.4579745952955	0.0511879111842105
12.5579745952955	0.0478547149122807
12.6579745952955	0.0447016173245614
12.7579745952955	0.0412280701754386
12.8579745952955	0.038452576754386
12.9579745952955	0.0349686129385965
13.0579745952955	0.0316994243421053
13.1579745952955	0.0279721765350877
13.2579745952955	0.0235423519736842
13.3579745952955	0.0191480263157895
13.4579745952955	0.0146949013157895
13.5579745952955	0.0101859923245614
13.6579745952955	0.00725685307017544
13.7579745952955	0.00451685855263158
13.8579745952955	0.002734375
13.9579745952955	0.0014562774122807
14.0579745952955	0.000924517957629924
14.1579745952955	0.000414201545404525
14.2579745952955	0.000239917297828924
14.3579745952955	0.000158358490814606
14.4579745952955	0.000117922304686911
14.5579745952955	0.000104259582590006
14.6579745952955	9.75721108821877e-05
14.76	7.15455425678764e-05


==> Data/Marvell_Data_iter_6/BER_4-PAM_dicode_alpha=0.6609,_dec-soft,_EQ-nWDFE-n1000-a1-b0,_Interleaver-random-x-block.txt <==
11.7579745952955	0.076719024122807
11.8579745952955	0.0728230537280702
11.9579745952955	0.0693325109649123
12.0579745952955	0.0656885964912281
12.1579745952955	0.0622828947368421
12.2579745952955	0.0589321546052632
12.3579745952955	0.0555863486842105
12.4579745952955	0.0523194901315789
12.5579745952955	0.0489713541666667
12.6579745952955	0.0459442160087719
12.7579745952955	0.0428811677631579
12.8579745952955	0.0398237390350877
12.9579745952955	0.0364780701754386
13.0579745952955	0.0331954495614035
13.1579745952955	0.0290090460526316
13.2579745952955	0.0251388432017544
13.3579745952955	0.0208625274122807
13.4579745952955	0.0160313870614035
13.5579745952955	0.0106003289473684
13.6579745952955	0.00733689692982456
13.7579745952955	0.00466433662280702
13.8579745952955	0.00286047149122807
13.9579745952955	0.00144339364035088
14.0579745952955	0.000931216777507628
14.1579745952955	0.000492662882511595
14.2579745952955	0.000260681846165109
14.3579745952955	0.00018866584760093
14.4579745952955	9.72276901662835e-05
14.5579745952955	6.47558152159499e-05
14.6579745952955	5.34114361163976e-05
14.7579745952955	3.01419342691705e-05


==> Data/Marvell_Data_iter_6/BER_4-PAM_dicode_alpha=0.6609,_dec-soft,_EQ-nWDFE-n50-a1-b0,_Interleaver-no.txt <==
11.7579745952955	0.0782331414473684
11.8579745952955	0.0743023574561403
11.9579745952955	0.0708832236842105
12.0579745952955	0.0670267269736842
12.1579745952955	0.0635810032894737
12.2579745952955	0.0604131030701754
12.3579745952955	0.0570434484649123
12.4579745952955	0.0543056469298246
12.5579745952955	0.0508714364035088
12.6579745952955	0.0480921052631579
12.7579745952955	0.0448577302631579
12.8579745952955	0.0422060032894737
12.9579745952955	0.0393152412280702
13.0579745952955	0.0367158717105263
13.1579745952955	0.0340956688596491
13.2579745952955	0.0307981085526316
13.3579745952955	0.0279398300438597
13.4579745952955	0.0240979989035088
13.5579745952955	0.0213020833333333
13.6579745952955	0.0175404331140351
13.7579745952955	0.0142382127192982
13.8579745952955	0.0111167763157895
13.9579745952955	0.00837801535087719
14.0579745952955	0.00651260964912281
14.1579745952955	0.00546929824561404
14.2579745952955	0.0042390350877193
14.3579745952955	0.00354934210526316
14.4579745952955	0.00302425986842105
14.5579745952955	0.00290638706140351
14.6579745952955	0.0026234923245614
14.7579745952955	0.00188212719298246


==> Data/Marvell_Data_iter_6/BER_4-PAM_dicode_alpha=0.6609,_dec-soft,_EQ-nWDFE-n50-a1-b0,_Interleaver-random-x-block.txt <==
11.7579745952955	0.078687225877193
11.8579745952955	0.0752606907894737
11.9579745952955	0.0715130208333333
12.0579745952955	0.0680877192982456
12.1579745952955	0.0648360745614035
12.2579745952955	0.0616587171052632
12.3579745952955	0.0584052905701754
12.4579745952955	0.0551581688596491
12.5579745952955	0.0517861842105263
12.6579745952955	0.0490253563596491
12.7579745952955	0.0461344572368421
12.8579745952955	0.0434995888157895
12.9579745952955	0.0406378837719298
13.0579745952955	0.0376066337719298
13.1579745952955	0.0348649945175439
13.2579745952955	0.0310899122807018
13.3579745952955	0.0284909539473684
13.4579745952955	0.0247405427631579
13.5579745952955	0.0211171875
13.6579745952955	0.0173740405701754
13.7579745952955	0.0131840734649123
13.8579745952955	0.0104340734649123
13.9579745952955	0.00824205043859649
14.0579745952955	0.00610498903508772
14.1579745952955	0.00485115131578947
14.2579745952955	0.00394092653508772
14.3579745952955	0.00344709429824561
14.4579745952955	0.00333237390350877
14.5579745952955	0.00291735197368421
14.6579745952955	0.00283374451754386
14.7579745952955	0.00210279605263158


==> Data/Marvell_Data_iter_6/BER_NGMI_4-PAM_dicode_alpha=0.6609,_dec-soft,_EQ-EP-free-nDFE,_Interleaver-no.txt <==
9.75797459529552	0.112231091485507
9.85797459529552	0.107195878623188
9.95797459529552	0.101952105978261
10.0579745952955	0.0968898324275362
10.1579745952955	0.0918097826086957
10.2579745952955	0.086708106884058
10.3579745952955	0.0818111413043478
10.4579745952955	0.0772012001811594
10.5579745952955	0.0725118885869565
10.6579745952955	0.0681177536231884
10.7579745952955	0.0635608016304348
10.8579745952955	0.0593839447463768
10.9579745952955	0.0550986186594203
11.0579745952955	0.0511750452898551
11.1579745952955	0.0473790760869565
11.2579745952955	0.043698143115942
11.3579745952955	0.0401799139492754
11.4579745952955	0.0370555932971015
11.5579745952955	0.0339945652173913
11.6579745952955	0.0310811820652174
11.7579745952955	0.0283303894927536
11.8579745952955	0.0256447077526252
11.96	0.0233170445757152
12.06	0.021157748104616
12.16	0.019165143461214
12.26	0.0173526388262873
12.36	0.0156911906657151
12.46	0.0142002942636703
12.56	0.0128792649150737
12.66	0.0116463593674156
12.76	0.0105823953927143
12.86	0.00961781899371287
12.96	0.00877867906034024
13.06	0.00802441245983866
13.16	0.00736156527373275
13.26	0.00678712780936751
13.36	0.00629714232090162


==> Data/Marvell_Data_iter_6/PreBER_4-PAM_dicode_alpha=0.6609,_dec-hard-Memoryless,_EQ-DFE,_Interleaver-no.txt <==
9.75797459529552	0.171004642210145
11.7579745952955	0.0759802989130435
11.8579745952955	0.0721783288043478
11.9579745952955	0.0676247735507246
12.0579745952955	0.0636976902173913
12.1579745952955	0.0599466711956522
12.2579745952955	0.0563786231884058
12.3579745952955	0.0528164628623188
12.4579745952955	0.0493365036231884
12.5579745952955	0.0466208106884058
12.6579745952955	0.0437707201086956
12.7579745952955	0.0409575407608696
12.8579745952955	0.0385263813405797
12.9579745952955	0.0361314538043478
13.0579745952955	0.0340058876811594
13.1579745952955	0.0319670516304348
13.2579745952955	0.0304576539855072
13.3579745952955	0.0287518115942029
13.4579745952955	0.0275483469202899
13.5579745952955	0.0263319746376812
13.6579745952955	0.0253414855072464
13.7579745952955	0.0243001585144928
13.8579745952955	0.0236086956521739
13.9579745952955	0.0228650362318841
14.0579745952955	0.0224226675724638
14.1579745952955	0.0220130208333333
14.2579745952955	0.0218684329710145
14.3579745952955	0.0214994338768116
14.4579745952955	0.0215638586956522
14.5579745952955	0.0215027173913043
14.6579745952955	0.0215498188405797
14.7579745952955	0.0215675951086957


==> Data/Marvell_Data_iter_6/PreBER_4-PAM_dicode_alpha=0.6609,_dec-hard-Memoryless,_EQ-DFE-Precoding,_Interleaver-no.txt <==
11.7936837000973	0.0522379981884058
11.8936837000973	0.0477715126811594
11.9936837000973	0.044151268115942
12.0936837000973	0.0405332880434783
12.1936837000973	0.0371988224637681
12.2936837000973	0.0342476222826087
12.3936837000973	0.0314093070652174
12.4936837000973	0.028765625
12.5936837000973	0.0264054574275362
12.6936837000973	0.0243126132246377
12.7936837000973	0.0225086050724638
12.8936837000973	0.0206961050724638
12.9936837000973	0.0191320199275362
13.0936837000973	0.0177472826086957
13.1936837000973	0.0165822010869565
13.2936837000973	0.0154682971014493
13.3936837000973	0.0145015851449275
13.4936837000973	0.0137021059782609
13.5936837000973	0.0129952812867215
13.6936837000973	0.0124261973712049
13.7936837000973	0.0120726717789766
13.8936837000973	0.0119010731256882
13.9936837000973	0.0116427097612803
14.09	0.0112682449986074
14.19	0.01101536913783
14.29	0.0108111446057952
14.39	0.0106433260341334
14.49	0.0105431721266603
14.59	0.0104443613079974
14.69	0.0103433295156597
14.79	0.0103162876605104


==> Data/Marvell_Data_iter_6/PreBER_4-PAM_dicode_alpha=0.6609,_dec-hard-Memoryless,_EQ-VA,_Interleaver-no.txt <==
11.7579745952955	0.0563742074275362
11.8579745952955	0.0520709918478261
11.9579745952955	0.0480669157608696
12.0579745952955	0.044221240942029
12.1579745952955	0.0408759057971015
12.2579745952955	0.0376792346014493
12.3579745952955	0.0347822690217391
12.4579745952955	0.0319292346014493
12.5579745952955	0.0296807065217391
12.6579745952955	0.0274935461956522
12.7579745952955	0.0252515851449275
12.8579745952955	0.0232622282608696
12.9579745952955	0.0216740262681159
13.0579745952955	0.0201384737318841
13.1579745952955	0.0189147418478261
13.2579745952955	0.0176492300724638
13.3579745952955	0.0166320199275362
13.4579745952955	0.015711277173913
13.5579745952955	0.0149281023550725
13.6579745952955	0.0142613297505022
13.7579745952955	0.0138520246823968
13.8579745952955	0.0132685321141617
13.9579745952955	0.0129561390911442
14.0579745952955	0.0126698158193772
14.1579745952955	0.0123713030610208
14.2579745952955	0.0121571107497374
14.3579745952955	0.0119968172639569
14.4579745952955	0.0118342217454038
14.5579745952955	0.0116883587787346
14.6579745952955	0.0115891229056681
14.7579745952955	0.0115851527310065


==> Data/Marvell_Data_iter_6/PreBER_4-PAM_dicode_alpha=0.6609,_dec-soft,_EQ-BCJR-LM,_Interleaver-no.txt <==
11.7579745952955	0.0578430706521739
11.8579745952955	0.0546614583333333
11.9579745952955	0.0504455389492754
12.0579745952955	0.0473041213768116
12.1579745952955	0.0440608016304348
12.2579745952955	0.0407172780797101
12.3579745952955	0.0372282608695652
12.4579745952955	0.0347752490942029
12.5579745952955	0.0319300554800725
12.6579745952955	0.0296357061727455
12.7579745952955	0.027696718487052
12.8579745952955	0.0256971928922164
12.96	0.0241386680978357
13.06	0.0225423195893912
13.16	0.0211507129480349
13.26	0.0198326406224719
13.36	0.0187113119057663
13.4579745952955	0.0168728487318841
13.5579745952955	0.0158335597826087
13.6579745952955	0.0150628962862319
13.7579745952955	0.014258888134058
13.8579745952955	0.0134685801630435
13.9579745952955	0.0129377264492754
14.0579745952955	0.0123520720108696
14.1579745952955	0.0119007586050725
14.2579745952955	0.0114213088768116
14.3579745952955	0.0111377377717391
14.4579745952955	0.0108766417572464
14.5579745952955	0.0106780457427536
14.6579745952955	0.0105882586050725


==> Data/Marvell_Data_iter_6/PreBER_4-PAM_dicode_alpha=0.6609,_dec-soft,_EQ-BCJR-MLM,_Interleaver-no.txt <==
11.7579745952955	0.0561469655797101
11.8579745952955	0.0519316123188406
11.9579745952955	0.0476052989130435
12.0579745952955	0.0437177309782609
12.1579745952955	0.0410071331521739
12.2579745952955	0.0374869791666667
12.3579745952955	0.0344457653985507
12.4579745952955	0.031364982784229
12.5579745952955	0.0290597889380232
12.6579745952955	0.0270388431893889
12.7579745952955	0.0250294002774418
12.86	0.0233099793222076
12.96	0.0216674245072772
13.06	0.0201841351034179
13.16	0.0188802083333333
13.26	0.0176786412104454
13.3579745952955	0.0158902287137681
13.4579745952955	0.0149025135869565
13.5579745952955	0.0140397984601449
13.6579745952955	0.0132425837862319
13.7579745952955	0.0125696331521739
13.8579745952955	0.0119415760869565
13.9579745952955	0.0114078351449275
14.0579745952955	0.0109660326086957
14.1579745952955	0.0105255321557971
14.2579745952955	0.0101632133152174
14.3579745952955	0.00987845335144927
14.4579745952955	0.00956918025362319
14.5579745952955	0.00923573369565217
14.6579745952955	0.00900537817028985


==> Data/Marvell_Data_iter_6/PreBER_4-PAM_dicode_alpha=0.6609,_dec-soft,_EQ-DFE,_Interleaver-no.txt <==
11.7579745952955	0.0759871773097826
11.8579745952955	0.0723432687952899
11.9579745952955	0.0681307744565217
12.0579745952955	0.0637262511322464
12.1579745952955	0.0599968863224638
12.2579745952955	0.0563746886322464
12.3579745952955	0.0529554461050725
12.4579745952955	0.0494193557518116
12.5579745952955	0.0464584182518116
12.6579745952955	0.0433878793025362
12.7579745952955	0.0409366508152174
12.8579745952955	0.0382378000452899
12.9579745952955	0.0357955446105072
13.0579745952955	0.0339281023550725
13.1579745952955	0.0319261492300725
13.2579745952955	0.0302530570652174
13.3579745952955	0.0286551177536232
13.4579745952955	0.0272669836956522
13.5579745952955	0.0260369395380435
13.6579745952955	0.0250015285326087
13.7579745952955	0.024071727807971
13.8579745952955	0.0233351449275362
13.9579745952955	0.0226106204710145
14.0579745952955	0.0220671988224638
14.1579745952955	0.0216980581974638
14.2579745952955	0.0214531533061594
14.3579745952955	0.021220165307971
14.4579745952955	0.0210557348278986
14.5579745952955	0.0209915647644928
14.6579745952955	0.0209574275362319
14.7579745952955	0.0209716372282609


==> Data/Marvell_Data_iter_6/PreBER_4-PAM_dicode_alpha=0.6609,_dec-soft,_EQ-DFE,_Interleaver-random-s-block.txt <==
11.7579745952955	0.0760150305706522
11.8579745952955	0.0721804234601449
11.9579745952955	0.0680343353713768
12.0579745952955	0.0639120810688406
12.1579745952955	0.0600632925724638
12.2579745952955	0.0564951596467391
12.3579745952955	0.0529957823822464
12.4579745952955	0.0495652456974638
12.5579745952955	0.0464140058876812
12.6579745952955	0.0434789685235507
12.7579745952955	0.0410311367753623
12.8579745952955	0.0383430989583333
12.9579745952955	0.0358669044384058
13.0579745952955	0.0338517040307971
13.1579745952955	0.0318727638134058
13.2579745952955	0.0302550951086957
13.3579745952955	0.0285518285778985
13.4579745952955	0.0272580106431159
13.5579745952955	0.0260817481884058
13.6579745952955	0.0249211390398551
13.7579745952955	0.0240823992300725
13.8579745952955	0.0233499207427536
13.9579745952955	0.0225350147192029
14.0579745952955	0.0220956182065217
14.1579745952955	0.0217286288496377
14.2579745952955	0.0213928894927536
14.3579745952955	0.021180763134058
14.4579745952955	0.02107421875
14.5579745952955	0.0210068217844203
14.6579745952955	0.0209658061594203
14.7579745952955	0.0209716372282609


==> Data/Marvell_Data_iter_6/PreBER_4-PAM_dicode_alpha=0.6609,_dec-soft,_EQ-DFE-ST-LM,_Interleaver-no.txt <==
11.7579745952955	0.0660253623188406
11.8579745952955	0.0620582257699275
11.9579745952955	0.0583663666213768
12.0579745952955	0.0545955049818841
12.1579745952955	0.0511925951086957
12.2579745952955	0.0478969938858696
12.3579745952955	0.0447585767663043
12.4579745952955	0.0418635643115942
12.5579745952955	0.0390210031702899
12.6579745952955	0.036443019701087
12.7579745952955	0.0340540647644928
12.8579745952955	0.0317792402626812
12.9579745952955	0.0297186650815217
13.0579745952955	0.0279457653985507
13.1579745952955	0.0262395080111863
13.2579745952955	0.0246153770027994
13.36	0.023694302025788
13.46	0.0225271733111049
13.56	0.021450500909168
13.66	0.020522341791292
13.76	0.0196893566793989
13.86	0.0189780534415474
13.96	0.0183627067297691
14.06	0.0178355214400874
14.16	0.017411613753862
14.26	0.0170578620034248
14.36	0.0167895930486212

==> Data/Marvell_Data_iter_6/PreBER_4-PAM_dicode_alpha=0.6609,_dec-soft,_EQ-DFE-ST-MLM,_Interleaver-no.txt <==
11.7579745952955	0.0636025249094203
11.8579745952955	0.0594690047554348
11.9579745952955	0.0556523154438406
12.0579745952955	0.0517320538949275
12.1579745952955	0.0482344316123188
12.2579745952955	0.0448689707880435
12.3579745952955	0.0416541270380435
12.4579745952955	0.0386452955163043
12.5579745952955	0.0359457937047101
12.6579745952955	0.0333966825181159
12.7579745952955	0.0310772192028986
12.8579745952955	0.0288637624547101
12.9579745952955	0.026911769701087
13.0579745952955	0.0253537994118693
13.1579745952955	0.0237840785343335
13.26	0.0226118434897218
13.36	0.0214117360677715
13.46	0.0203221897055028
13.56	0.0193778233926797
13.66	0.0185180143949988
13.76	0.017785131660811
13.86	0.0171449474603973
13.96	0.0165819618765843
14.06	0.0161202750233071 


==> Data/Marvell_Data_iter_6/PreBER_4-PAM_dicode_alpha=0.6609,_dec-soft,_EQ-DFE-ST-SOVA,_Interleaver-no.txt <==
11.7579745952955	0.0636869904891304
11.8579745952955	0.0596737998188406
11.9579745952955	0.0555910609148551
12.0579745952955	0.0517537081068841
12.1579745952955	0.0482249207427536
12.2579745952955	0.0450116904438406
12.3579745952955	0.0416605525362319
12.4579745952955	0.0387090692934783
12.5579745952955	0.0359941689311594
12.6579745952955	0.0334583050271739
12.7579745952955	0.0311456634963768
12.8579745952955	0.0289523890398551
12.9579745952955	0.0269574558423913
13.0579745952955	0.0253089717685
13.1579745952955	0.02377967354946
13.26	0.0227016828154736
13.36	0.0214639843322624
13.46	0.0203709467265138
13.56	0.0194112084084553
13.66	0.01854480818386
13.76	0.0178001951725493
13.8579745952955	0.0165044157608696
13.9579745952955	0.0159800724637681
14.0579745952955	0.0154954710144928
14.1579745952955	0.0151018455615942
14.2579745952955	0.0148588654891304
14.3579745952955	0.0146388700181159
14.4579745952955	0.0145202105978261
14.5579745952955	0.0144120244565217
14.6579745952955	0.0143430706521739
14.7579745952955	0.014411231884058


==> Data/Marvell_Data_iter_6/PreBER_4-PAM_dicode_alpha=0.6609,_dec-soft,_EQ-EP-free-nDFE,_Interleaver-no.txt <==
9.75797459529552	0.112231091485507
9.85797459529552	0.107195878623188
9.95797459529552	0.101952105978261
10.0579745952955	0.0968898324275362
10.1579745952955	0.0918097826086957
10.2579745952955	0.086708106884058
10.3579745952955	0.0818111413043478
10.4579745952955	0.0772012001811594
10.5579745952955	0.0725118885869565
10.6579745952955	0.0681177536231884
10.7579745952955	0.0635608016304348
10.8579745952955	0.0593839447463768
10.9579745952955	0.0550986186594203
11.0579745952955	0.0511750452898551
11.1579745952955	0.0473790760869565
11.2579745952955	0.043698143115942
11.3579745952955	0.0401799139492754
11.4579745952955	0.0370555932971015
11.5579745952955	0.0339945652173913
11.6579745952955	0.0310811820652174
11.7579745952955	0.0283303894927536
11.8579745952955	0.0256447077526252
11.96	0.0233170445757152
12.06	0.021157748104616
12.16	0.019165143461214
12.26	0.0173526388262873
12.36	0.0156911906657151
12.46	0.0142002942636703
12.56	0.0128792649150737
12.66	0.0116463593674156
12.76	0.0105823953927143
12.86	0.00961781899371287
12.96	0.00877867906034024
13.06	0.00802441245983866
13.16	0.00736156527373275
13.26	0.00678712780936751
13.36	0.00629714232090162


==> Data/Marvell_Data_iter_6/PreBER_4-PAM_dicode_alpha=0.6609,_dec-soft,_EQ-SOVA,_Interleaver-no.txt <==
11.7579745952955	0.0560712182971014
11.8579745952955	0.0521049592391304
11.9579745952955	0.0481607789855072
12.0579745952955	0.0444192708333333
12.1579745952955	0.0410567255434783
12.2579745952955	0.0377895153985507
12.3579745952955	0.0345889945652174
12.4579745952955	0.0318860960144928
12.5579745952955	0.0296427762681159
12.6579745952955	0.0276190858305079
12.7579745952955	0.025612778587478
12.86	0.024059392793303
12.96	0.0224330903187096
13.06	0.0210346742477213
13.16	0.0197563449136676
13.26	0.018641283881916
13.3579745952955	0.0169549932065217
13.4579745952955	0.0159977355072464
13.5579745952955	0.0151966711956522
13.6579745952955	0.014390285326087
13.7579745952955	0.0137909307065217
13.8579745952955	0.0132373754528986
13.9579745952955	0.0127327332427536
14.0579745952955	0.0123033854166667
14.1579745952955	0.0118757359601449
14.2579745952955	0.0116092051630435
14.3579745952955	0.0113154438405797
14.4579745952955	0.0109730525362319
14.5579745952955	0.0106664402173913
14.6579745952955	0.0104625226449275


==> Data/Marvell_Data_iter_6/PreBER_4-PAM_dicode_alpha=0.6609,_dec-soft,_EQ-nWDFE-n1000-a1-b0,_Interleaver-no.txt <==
11.7579745952955	0.0705064538043478
11.8579745952955	0.0665966938405797
11.9579745952955	0.062015285326087
12.0579745952955	0.0579704483695652
12.1579745952955	0.0541114130434783
12.2579745952955	0.0502110507246377
12.3579745952955	0.0467949501811594
12.4579745952955	0.0434954710144928
12.5579745952955	0.0403155570652174
12.6579745952955	0.0374328577898551
12.7579745952955	0.0344573143115942
12.8579745952955	0.0322726449275362
12.9579745952955	0.0298832653985507
13.0579745952955	0.0280161911231884
13.1579745952955	0.0262194293478261
13.2579745952955	0.0245331748188406
13.3579745952955	0.0231773097826087
13.4579745952955	0.0218267663043478
13.5579745952955	0.0206415307971014
13.6579745952955	0.0197570199275362
13.7579745952955	0.0187653985507246
13.8579745952955	0.0180279664855072
13.9579745952955	0.0171468523550725
14.0579745952955	0.0167535078274542
14.1579745952955	0.0159562401116239
14.2579745952955	0.0154247509769827
14.3579745952955	0.0149119699370797
14.4579745952955	0.0146583458727429
14.5579745952955	0.0144843207196371
14.6579745952955	0.0144085725153438
14.76	0.0139928662458876


==> Data/Marvell_Data_iter_6/PreBER_4-PAM_dicode_alpha=0.6609,_dec-soft,_EQ-nWDFE-n1000-a1-b0,_Interleaver-random-x-block.txt <==
11.7579745952955	0.0708589221014493
11.8579745952955	0.0662562273550725
11.9579745952955	0.0623087635869565
12.0579745952955	0.0580057744565217
12.1579745952955	0.0543042346014493
12.2579745952955	0.0505290987318841
12.3579745952955	0.0469772418478261
12.4579745952955	0.0435140398550725
12.5579745952955	0.0403926630434783
12.6579745952955	0.0376003170289855
12.7579745952955	0.0349265172101449
12.8579745952955	0.0325303442028985
12.9579745952955	0.0302667572463768
13.0579745952955	0.0281976902173913
13.1579745952955	0.0263179347826087
13.2579745952955	0.0248314085144928
13.3579745952955	0.023444972826087
13.4579745952955	0.0222757019927536
13.5579745952955	0.0209005887681159
13.6579745952955	0.0199464447463768
13.7579745952955	0.0190906929347826
13.8579745952955	0.0182711730072464
13.9579745952955	0.017448143115942
14.0579745952955	0.0168339345315454
14.1579745952955	0.0163243573525737
14.2579745952955	0.0158344398077896
14.3579745952955	0.0155225025596457
14.4579745952955	0.0148157135759616
14.5579745952955	0.0144947915382941
14.6579745952955	0.0143214960645262
14.7579745952955	0.0137823681231769


==> Data/Marvell_Data_iter_6/PreBER_4-PAM_dicode_alpha=0.6609,_dec-soft,_EQ-nWDFE-n50-a1-b0,_Interleaver-no.txt <==
11.7579745952955	0.0734916213768116
11.8579745952955	0.0690724637681159
11.9579745952955	0.065020606884058
12.0579745952955	0.0607282608695652
12.1579745952955	0.0567775135869565
12.2579745952955	0.0533188405797101
12.3579745952955	0.0495703125
12.4579745952955	0.046536231884058
12.5579745952955	0.0432613224637681
12.6579745952955	0.0404714673913043
12.7579745952955	0.0374970561594203
12.8579745952955	0.0350767663043478
12.9579745952955	0.0329163269927536
13.0579745952955	0.0309129302536232
13.1579745952955	0.029049705615942
13.2579745952955	0.0272959692028986
13.3579745952955	0.0258759057971014
13.4579745952955	0.0244136096014493
13.5579745952955	0.0235301177536232
13.6579745952955	0.0223874547101449
13.7579745952955	0.0214714673913043
13.8579745952955	0.0206251132246377
13.9579745952955	0.0199181385869565
14.0579745952955	0.0192878170289855
14.1579745952955	0.019030910326087
14.2579745952955	0.0186233016304348
14.3579745952955	0.0183723958333333
14.4579745952955	0.0182008605072464
14.5579745952955	0.018083106884058
14.6579745952955	0.0179000226449275
14.7579745952955	0.0172467164855072


==> Data/Marvell_Data_iter_6/PreBER_4-PAM_dicode_alpha=0.6609,_dec-soft,_EQ-nWDFE-n50-a1-b0,_Interleaver-random-x-block.txt <==
11.7579745952955	0.0731894248188406
11.8579745952955	0.0692360733695652
11.9579745952955	0.064791893115942
12.0579745952955	0.0608747735507246
12.1579745952955	0.0571444746376812
12.2579745952955	0.0534457653985507
12.3579745952955	0.0499538043478261
12.4579745952955	0.0464120244565217
12.5579745952955	0.0431254528985507
12.6579745952955	0.0404282155797101
12.7579745952955	0.0376663269927536
12.8579745952955	0.0354113451086957
12.9579745952955	0.0331109601449275
13.0579745952955	0.0308439764492754
13.1579745952955	0.0290545742753623
13.2579745952955	0.0271936141304348
13.3579745952955	0.0259183650362319
13.4579745952955	0.0245461956521739
13.5579745952955	0.023395606884058
13.6579745952955	0.0223336730072464
13.7579745952955	0.0212213541666667
13.8579745952955	0.0205480072463768
13.9579745952955	0.0199314990942029
14.0579745952955	0.0193395606884058
14.1579745952955	0.0188899456521739
14.2579745952955	0.0185588768115942
14.3579745952955	0.0183602807971015
14.4579745952955	0.0182295063405797
14.5579745952955	0.0180437047101449
14.6579745952955	0.0178780570652174
14.7579745952955	0.0172904211956522


==> Data/alpha_07_iter_6/BER_4-PAM_AWGN,_dec-hard-Memoryless.txt <==
8	0.0980365953947368
8.1	0.0962280701754386
8.2	0.0942756304824561
8.3	0.0920648300438597
8.4	0.089773163377193
8.5	0.0880550986842105
8.6	0.0860512609649123
8.7	0.0838055098684211
8.8	0.0820058936403509
8.9	0.0799102247807018
9	0.0776864035087719
9.1	0.0761287006578947
9.2	0.0742345120614035
9.3	0.0720655153508772
9.4	0.0704098135964912
9.5	0.0678680098684211
9.6	0.066421326754386
9.7	0.0645010964912281
9.8	0.0627473958333333
9.9	0.0605222039473684
10	0.0591097861842105
10.1	0.0572704221491228
10.2	0.0556140350877193
10.3	0.0534512061403509
10.4	0.051882538377193
10.5	0.0502830317982456
10.6	0.0485718201754386
10.7	0.0468832236842105
10.8	0.0453919956140351
10.9	0.0436485745614035
11	0.0421621436403509
11.1	0.0407161458333333
11.2	0.0390871710526316
11.3	0.0375322094298246
11.4	0.0361780427631579
11.5	0.0347423245614035
11.6	0.0334183114035088
11.7	0.0317406798245614
11.8	0.0304872532894737
11.9	0.0289295504385965
12	0.0276610471491228
12.1	0.0259073464912281
12.2	0.0242852247807018
12.3	0.022429413377193
12.4	0.020625
12.5	0.0184100877192982
12.6	0.0162150493421053
12.7	0.0134381853070175
12.8	0.0105132949561404
12.9	0.00824287280701754
13	0.0055808308573854
13.1	0.00347906369667824
13.2	0.00187354699932892
13.3	0.000945855655300562
13.4	0.000410897471188431
13.5	0.00015574876818862
13.6	5.63574849953832e-05
13.7	1.47857386582656e-05
13.8	3.96107456140351e-06
13.9	9.08717105263158e-07
14	1.63103070175439e-07


==> Data/alpha_07_iter_6/BER_4-PAM_AWGN,_dec-soft.txt <==
8.01029995663981	0.0976137609649123
8.11029995663981	0.0953255208333333
8.21029995663981	0.0934066611842105
8.31029995663981	0.0908497807017544
8.41029995663981	0.089272889254386
8.51029995663981	0.0871683114035088
8.61029995663981	0.0846648848684211
8.71029995663981	0.0828597861842105
8.81029995663981	0.0805256304824561
8.91029995663981	0.0784094024122807
9.01029995663981	0.0763740405701754
9.11029995663981	0.0743928179824561
9.21029995663981	0.0722526041666667
9.31029995663981	0.070241913377193
9.41029995663981	0.0681044407894737
9.51029995663981	0.065991639254386
9.61029995663981	0.0642632949561403
9.71029995663981	0.0618469024122807
9.81029995663981	0.0597526041666667
9.91029995663981	0.0574869791666667
10	0.0606825657894737
10.0102999566398	0.0554468201754386
10.1102999566398	0.0532298519736842
10.2102999566398	0.0510217927631579
10.3102999566398	0.048757538377193
10.4102999566398	0.0462232730263158
10.5102999566398	0.0441138980263158
10.6102999566398	0.0415344024122807
10.7102999566398	0.0389343475877193
10.8102999566398	0.0360505756578947
10.9102999566398	0.0331044407894737
11.0102999566398	0.0297491776315789
11.1102999566398	0.0269538103070175
11.2102999566398	0.0233881578947368
11.3102999566398	0.0191769462719298
11.4102999566398	0.0147258771929825
11.5102999566398	0.0107120339912281
11.6102999566398	0.00623940889154705
11.7102999566398	0.00433079554231491
11.8102999566398	0.00224758232671844
11.9102999566398	0.000896005331957344
12.0102999566398	0.00036444051549661
12.1102999566398	0.00011225223567261
12.2102999566398	3.10794297271353e-05
12.3102999566398	6.74698464912281e-06
12.4102999566398	1.2484466374269e-06
12.5102999566398	1.98107360793288e-07
12.6102999566398	2.76692154594631e-08
12.7102999566398	3.38279208659948e-09
12.8102999566398	4.151379048583e-10
12.9102999566398	4.8374613003096e-11
13.0102999566398	5.26754048842321e-12
13.1102999566398	5.43247734874245e-13


==> Data/alpha_07_iter_6/BER_4-PAM_dicode_alpha=0.7,_EQ-BCJR+LDPC.txt <==
11.5	0.0214845454743825
11.6	0.0194426033211137
11.7	0.018085286287859
11.8	0.0153236012917867
11.9	0.011989804268133
12	0.00938222811381688
12.1	0.00704229673998429
12.2	0.0035872277676951
12.3	0.00193561159844055
12.4	0.000666846717809283
12.5	0.000300214013950539
12.6	7.23336512288649e-05
12.7	1.93665793675247e-05
12.8	3.88583507967333e-06
12.9	6.40533314655212e-07

==> Data/alpha_07_iter_6/BER_4-PAM_dicode_alpha=0.7,_dec-hard-Memoryless,_EQ-DFE,_Interleaver-no.txt <==
10.3	0.0956784539473684
10.4	0.0930249451754386
10.5	0.0909971217105263
10.6	0.0888863760964912
10.7	0.0862979714912281
10.8	0.0839507949561404
10.9	0.0814925986842105
11	0.0805187774122807
11.1	0.0777597313596491
11.2	0.0751151315789474
11.3	0.0731853070175439
11.4	0.0708436129385965
11.5	0.0692447916666667
11.6	0.0663802083333333
11.7	0.0648190789473684
11.8	0.0621128015350877
11.9	0.060219298245614
12	0.0582908442982456
12.1	0.055757264254386
12.2	0.0534909539473684
12.3	0.0522183388157895
12.4	0.0500507127192982
12.5	0.0480605811403509
12.6	0.0463699287280702
12.7	0.0444853344298246
12.8	0.0424020010964912
12.9	0.0401219846491228
13	0.0387225877192982
13.1	0.0365124725877193
13.2	0.0351377467105263
13.3	0.0329673793859649
13.4	0.0315686677631579
13.5	0.0301123903508772
13.6	0.0276864035087719
13.7	0.0259189967105263
13.8	0.0238575932017544
13.9	0.0223649945175439
14	0.0195751096491228
14.1	0.0173135964912281
14.2	0.0139288651315789
14.3	0.0112835800438596
14.4	0.00820997807017544
14.5	0.00557751485568761
14.6	0.00363320925669437
14.7	0.00206459059923906
14.8	0.000941311433549628
14.9	0.000502073868376134
15	0.00020650034347918
15.1	7.79754897018295e-05
15.2	2.16443466341659e-05
15.4	2.05866228070175e-06
15.5	5.45504385964912e-07
15.6	1.85032894736842e-07
15.7	5.75657894736842e-08


==> Data/alpha_07_iter_6/BER_4-PAM_dicode_alpha=0.7,_dec-hard-Memoryless,_EQ-DFE,_Interleaver-random-x-block.txt <==
10	0.103163377192982
10.1	0.0998293585526316
10.2	0.0977138157894737
10.3	0.0966625548245614
10.4	0.093734923245614
10.5	0.0908710252192982
10.6	0.0893722587719298
10.7	0.0865487938596491
10.8	0.08453125
10.9	0.0821443256578947
11	0.0798547149122807
11.1	0.0774938322368421
11.2	0.0750685307017544
11.3	0.073366913377193
11.4	0.0709676535087719
11.5	0.0692454769736842
11.6	0.0662020285087719
11.7	0.0646861293859649
11.8	0.0621306195175439
11.9	0.0601308936403509
12	0.0581544682017544
12.1	0.0560101425438597
12.2	0.0539891721491228
12.3	0.0519168037280702
12.4	0.0499211896929825
12.5	0.0484189967105263
12.6	0.0464391447368421
12.7	0.044289336622807
12.8	0.0423910361842105
12.9	0.0409422971491228
13	0.0386684484649123
13.1	0.0369791666666667
13.2	0.0353974780701754
13.3	0.0335560581140351
13.4	0.0327014802631579
13.5	0.0293695175438596
13.6	0.0280290570175439
13.7	0.0266810581140351
13.8	0.0244592927631579
13.9	0.0223999451754386
14	0.0195908717105263
14.1	0.0176130756578947
14.2	0.0141385690789474
14.3	0.0101994243421053
14.4	0.0070531798245614
14.5	0.00436112253289474
14.6	0.00272708681425787
14.7	0.00122486391760652
14.8	0.000486703879031857
14.9	0.000169195740461717
15	5.05946953235344e-05
15.1	1.19613486842105e-05
15.2	2.70285087719298e-06
15.3	5.20833333333333e-07
15.4	1.13760964912281e-07


==> Data/alpha_07_iter_6/BER_4-PAM_dicode_alpha=0.7,_dec-hard-Memoryless,_EQ-DFE-Precoding,_Interleaver-no.txt <==
9.7	0.103021518640351
10	0.0951768092105263
10.1	0.0930989583333333
10.2	0.090561951754386
10.3	0.0880311129385965
10.4	0.085640076754386
10.5	0.0835094572368421
10.6	0.0808045504385965
10.7	0.0785416666666667
10.8	0.0758449835526316
10.9	0.0740542763157895
11	0.0711691337719298
11.1	0.0686506304824561
11.2	0.0665494791666667
11.3	0.0646217105263158
11.4	0.0621210252192982
11.5	0.0600657894736842
11.6	0.0583326480263158
11.7	0.0558216831140351
11.8	0.0541591282894737
11.9	0.0518619791666667
12	0.0498396381578947
12.1	0.0477220394736842
12.2	0.0459162554824561
12.3	0.0439329769736842
12.4	0.0422772752192982
12.5	0.0405489309210526
12.6	0.0383723958333333
12.7	0.0370374177631579
12.8	0.035078125
12.9	0.0335841557017544
13	0.0320689418859649
13.1	0.029734100877193
13.2	0.0284327028508772
13.3	0.0266077302631579
13.4	0.025070586622807
13.5	0.0230208333333333
13.6	0.0210053453947368
13.7	0.0192475328947368
13.8	0.01625
13.9	0.0139329769736842
14	0.0108778782894737
14.1	0.00782140899122807
14.2	0.00532733238134095
14.3	0.00299221064023696
14.4	0.00152366593567251
14.5	0.000641110143719037
14.6	0.000287535982926722
14.7	7.92904104528358e-05
14.8	2.14642439588815e-05
14.9	5.22889254385965e-06
15	1.08826754385965e-06
15.1	2.74122807017544e-07
15.2	3.97478070175439e-08
15.3	5.48245614035088e-09


==> Data/alpha_07_iter_6/BER_4-PAM_dicode_alpha=0.7,_dec-hard-Memoryless,_EQ-SOVA,_Interleaver-no.txt <==
12	0.0356435032894737
12.1	0.0334052905701754
12.2	0.031389802631579
12.3	0.0297395833333333
12.4	0.0279070723684211
12.5	0.0257689144736842
12.6	0.0231839364035088
12.7	0.0208703399122807
12.8	0.018312774122807
12.9	0.0152590460526316
13	0.0108765076754386
13.1	0.00760827850877193
13.2	0.00500774346907415
13.3	0.00289187995040343
13.4	0.00157245958717979
13.5	0.000523935028703257
13.6	0.00019234667551231
13.7	7.10941235068814e-05
13.8	1.61487613841999e-05
13.9	3.80893640350877e-06
14	9.52576754385965e-07
14.1	1.37061403508772e-07
14.2	1.64473684210526e-08
14.3	1.37061403508772e-09
14.4	0
14.5	5.48245614035088e-08
14.6	3.15241228070175e-08


==> Data/alpha_07_iter_6/BER_4-PAM_dicode_alpha=0.7,_dec-hard-Memoryless,_EQ-VA,_Interleaver-no.txt <==
12	0.0356435032894737
12.1	0.0334052905701754
12.2	0.031389802631579
12.3	0.0297395833333333
12.4	0.0279070723684211
12.5	0.0257689144736842
12.6	0.0231839364035088
12.7	0.0208703399122807
12.8	0.018312774122807
12.9	0.0152590460526316
13	0.0108765076754386
13.1	0.00760827850877193
13.2	0.00500774346907415
13.3	0.00289187995040343
13.4	0.00157245958717979
13.5	0.000523935028703257
13.6	0.00019234667551231
13.7	7.10941235068814e-05
13.8	1.61487613841999e-05
13.9	3.80893640350877e-06
14	9.52576754385965e-07
14.1	1.37061403508772e-07
14.2	1.64473684210526e-08
14.3	1.37061403508772e-09
14.4	0
14.5	5.48245614035088e-08
14.6	3.15241228070175e-08


==> Data/alpha_07_iter_6/BER_4-PAM_dicode_alpha=0.7,_dec-soft,_EQ-BCJR-LM,_Interleaver-no.txt <==
10	0.0730612664473684
10.1	0.0702898848684211
10.2	0.0675383771929825
10.3	0.0661006030701754
10.4	0.063523163377193
10.5	0.0607901589912281
10.6	0.0579858826754386
10.7	0.0560882675438596
10.8	0.0528625274122807
10.9	0.0503618421052632
11	0.0482380756578947
11.1	0.044765625
11.2	0.0417029879385965
11.3	0.0395805921052632
11.4	0.0357086074561404
11.5	0.0324979440789474
11.6	0.0286602247807018
11.7	0.0237191611842105
11.8	0.0189686129385965
11.9	0.0145860745614035
12	0.00941543311403509
12.1	0.00573544864766082
12.2	0.00246147595551378
12.3	0.00104073215709729
12.4	0.000326622744331052
12.5	7.98367914488748e-05
12.6	1.76953888025165e-05
12.7	3.13870614035088e-06
12.8	4.0844298245614e-07
12.9	4.11184210526316e-08


==> Data/alpha_07_iter_6/BER_4-PAM_dicode_alpha=0.7,_dec-soft,_EQ-BCJR-MLM,_Interleaver-no.txt <==
10	0.0762397203947368
10.1	0.074358552631579
10.2	0.0714816337719298
10.3	0.0694017269736842
10.4	0.0667770010964912
10.5	0.0639048793859649
10.6	0.0618592379385965
10.7	0.0590275493421053
10.8	0.0562774122807018
10.9	0.0540645559210526
11	0.0510498903508772
11.1	0.0478844572368421
11.2	0.0455571546052632
11.3	0.0420819627192982
11.4	0.0394325657894737
11.5	0.0347471217105263
11.6	0.0313500548245614
11.7	0.0253824013157895
11.8	0.0218016721491228
11.9	0.016772889254386
12	0.0125308388157895
12.1	0.00773300438596491
12.2	0.00410129892037787
12.3	0.00167875208093226
12.4	0.000588751733285103
12.5	0.000188158856571253
12.6	4.48348851137972e-05
12.7	7.96737938596491e-06
12.8	1.15679824561404e-06
12.9	1.52138157894737e-07
13	1.91885964912281e-08


==> Data/alpha_07_iter_6/BER_4-PAM_dicode_alpha=0.7,_dec-soft,_EQ-DFE,_Interleaver-no.txt <==
10.2	0.100376918859649
10.4	0.0951027960526316
10.5	0.0936554276315789
10.6	0.0917365679824561
10.7	0.0892605537280702
10.8	0.0875287828947368
10.9	0.0854242050438597
11	0.0834011787280702
11.1	0.0811595394736842
11.2	0.0791234923245614
11.3	0.0771717379385965
11.4	0.075234375
11.5	0.0733545778508772
11.6	0.0719668311403509
11.7	0.0686924342105263
11.8	0.0675185032894737
11.9	0.064640899122807
12	0.0634882127192982
12.1	0.0612431469298246
12.2	0.0599088541666667
12.3	0.0578083881578947
12.4	0.0560320723684211
12.5	0.0537081962719298
12.6	0.0515912828947368
12.7	0.0501535087719298
12.8	0.0483347039473684
12.9	0.0459751918859649
13	0.0431825657894737
13.1	0.0418249725877193
13.2	0.0400370065789474
13.3	0.0369469572368421
13.4	0.0330503015350877
13.5	0.0305098684210526
13.6	0.027788514254386
13.7	0.0231750274122807
13.8	0.0184888980263158
13.9	0.0135670230263158
14	0.00915090460526316
14.1	0.00448764118220388
14.2	0.00346979941963495
14.3	0.00132122967582733
14.4	0.00055613803873024
14.5	0.000238045289294789
14.6	8.07749179910319e-05
14.7	2.0864787997234e-05
14.8	5.33305921052632e-06
14.9	1.08552631578947e-06
15	3.01535087719298e-07


==> Data/alpha_07_iter_6/BER_4-PAM_dicode_alpha=0.7,_dec-soft,_EQ-DFE,_Interleaver-random-x-block.txt <==
10	0.103898026315789
10.1	0.102511650219298
10.2	0.0997354714912281
10.3	0.0973485471491228
10.4	0.0956832510964912
10.5	0.0945662006578947
10.6	0.0912465734649123
10.7	0.0896107456140351
10.8	0.0874246162280702
10.9	0.0850836074561404
11	0.0838007127192982
11.1	0.0814268092105263
11.2	0.0798252467105263
11.3	0.0771546052631579
11.4	0.0758114035087719
11.5	0.0734032346491228
11.6	0.0712232730263158
11.7	0.069281798245614
11.8	0.0675548245614035
11.9	0.0654577850877193
12	0.0639521655701754
12.1	0.0616680372807018
12.2	0.0602789199561403
12.3	0.058523163377193
12.4	0.055905975877193
12.5	0.0540974506578947
12.6	0.0530030153508772
12.7	0.0503296326754386
12.8	0.0483778782894737
12.9	0.045773711622807
13	0.044194764254386
13.1	0.042859100877193
13.2	0.0395497532894737
13.3	0.0375911458333333
13.4	0.0353220942982456
13.5	0.0324307839912281
13.6	0.0282517817982456
13.7	0.0240453673245614
13.8	0.0175897752192982
13.9	0.0145401589912281
14	0.00908922697368421
14.1	0.00464156590801328
14.2	0.00200850736944104
14.3	0.000855022282655897
14.4	0.000261078019183597
14.5	6.78994264707927e-05
14.6	1.4350176261493e-05
14.7	2.43009868421053e-06
14.8	3.4265350877193e-07
14.9	3.83771929824561e-08


==> Data/alpha_07_iter_6/BER_4-PAM_dicode_alpha=0.7,_dec-soft,_EQ-DFE-ST-LM,_Interleaver-no.txt <==
10	0.0810272752192982
10.1	0.0789823190789474
10.2	0.0770504385964912
10.3	0.0743475877192982
10.4	0.0716995614035088
10.5	0.0692386239035088
10.6	0.0682634320175439
10.7	0.0655352247807018
10.8	0.0623135964912281
10.9	0.0601000548245614
11	0.0578522478070175
11.1	0.0554392817982456
11.2	0.0523814418859649
11.3	0.050132264254386
11.4	0.0478392269736842
11.5	0.0447745339912281
11.6	0.0416694078947368
11.7	0.0385910087719298
11.8	0.0357743969298246
11.9	0.0320339912280702
12	0.0285334429824561
12.1	0.0244126918859649
12.2	0.0196607730263158
12.3	0.0154427083333333
12.4	0.00967584978070176
12.5	0.00553289473684211
12.6	0.00326148227081789
12.7	0.00130742508004803
12.8	0.000552873089073165
12.9	0.00015634689631719
13	3.58686809140511e-05
13.1	6.98464912280702e-06
13.2	1.16776315789474e-06
13.3	1.39802631578947e-07
13.4	1.50767543859649e-08


==> Data/alpha_07_iter_6/BER_4-PAM_dicode_alpha=0.7,_dec-soft,_EQ-DFE-ST-MLM,_Interleaver-no.txt <==
10	0.0832223135964912
10.1	0.0805242598684211
10.2	0.0782983826754386
10.3	0.0760457785087719
10.4	0.0731674890350877
10.5	0.071195860745614
10.6	0.0685286458333333
10.7	0.0665659265350877
10.8	0.0642064144736842
10.9	0.0616694078947368
11	0.0591385690789474
11.1	0.0569140625
11.2	0.0543469024122807
11.3	0.0517632949561403
11.4	0.0487637061403509
11.5	0.0462849506578947
11.6	0.0423910361842105
11.7	0.0404577850877193
11.8	0.0368112664473684
11.9	0.0340069901315789
12	0.0301747532894737
12.1	0.0257750822368421
12.2	0.0214110471491228
12.3	0.0166371984649123
12.4	0.0119407894736842
12.5	0.00704427083333333
12.6	0.00404291296919625
12.7	0.00190519147591972
12.8	0.000693630584558562
12.9	0.000233924668735574
13	6.64252324331861e-05
13.1	1.3703399122807e-05
13.2	2.10115131578947e-06
13.3	3.34429824561403e-07
13.4	3.70065789473684e-08


==> Data/alpha_07_iter_6/BER_4-PAM_dicode_alpha=0.7,_dec-soft,_EQ-DFE-ST-SOVA,_Interleaver-no.txt <==
10	0.0824602521929825
10.1	0.0810204221491228
10.2	0.0790604440789474
10.3	0.0763267543859649
10.4	0.0734793037280702
10.5	0.0717180646929825
10.6	0.0684573739035088
10.7	0.0664583333333333
10.8	0.0643393640350877
10.9	0.0616008771929825
11	0.0591611842105263
11.1	0.0564555921052632
11.2	0.0545990953947368
11.3	0.0519668311403509
11.4	0.0489268092105263
11.5	0.0466234923245614
11.6	0.0433628015350877
11.7	0.0408586896929825
11.8	0.0381208881578947
11.9	0.0343167489035088
12	0.0308189418859649
12.1	0.0265186403508772
12.2	0.0212397203947368
12.3	0.0161437774122807
12.4	0.0123560855263158
12.5	0.00842722039473684
12.6	0.00428210471831753
12.7	0.00217818852687274
12.8	0.000865805810295942
12.9	0.000266760224812713
13	7.0546932667024e-05
13.1	1.50734686983574e-05
13.2	2.54934210526316e-06
13.3	4.37225877192982e-07


==> Data/alpha_07_iter_6/BER_4-PAM_dicode_alpha=0.7,_dec-soft,_EQ-DFE-State,_Interleaver-no.txt <==
11	0.0722272478070175
11.1	0.0703118146929824
11.2	0.0671573464912281
11.3	0.0653289473684211
11.4	0.0634237938596491
11.5	0.0604646381578947
11.6	0.0590494791666667
11.7	0.0565501644736842
11.8	0.0544442160087719
11.9	0.0519490131578947
12	0.0496038925438596
12.1	0.0472553453947368
12.2	0.0447875548245614
12.3	0.0421888706140351
12.4	0.0399568256578947
12.5	0.0360875822368421
12.6	0.0330585252192982
12.7	0.0287883771929825
12.8	0.0261615953947368
12.9	0.0211896929824561
13	0.0168050986842105
13.1	0.0119825932017544
13.2	0.00810444078947368
13.3	0.00452978921398892
13.4	0.00213062377410919
13.5	0.000984038130913837
13.6	0.000315014576231576
13.7	9.50501361685572e-05
13.8	2.40847338702418e-05
13.9	4.67516447368421e-06
14	7.23684210526316e-07
14.1	1.46655701754386e-07
14.2	1.37061403508772e-08


==> Data/alpha_07_iter_6/BER_4-PAM_dicode_alpha=0.7,_dec-soft,_EQ-SOVA,_Interleaver-no.txt <==
11	0.0510176809210526
11.1	0.0481214364035088
11.2	0.0454987664473684
11.3	0.0417865953947368
11.4	0.0388734923245614
11.5	0.0355357730263158
11.6	0.0311300712719298
11.7	0.0269795778508772
11.8	0.0222856359649123
11.9	0.0175981359649123
12	0.0120433114035088
12.1	0.00810868969298246
12.2	0.00421532346491228
12.3	0.00175246710526316
12.4	0.000702177190294429
12.5	0.000209934270939056
12.6	5.2939900930387e-05
12.7	9.49698464912281e-06
12.8	1.46929824561404e-06
12.9	2.11074561403509e-07
13	2.60416666666667e-08


==> Data/alpha_07_iter_6/BER_4-PAM_dicode_alpha=0.7,_dec-soft,_EQ-SOVA5,_Interleaver-no.txt <==
10	0.083351836622807
10.1	0.0809820449561404
10.2	0.0790734649122807
10.3	0.0774410635964912
10.4	0.0750726425438596
10.5	0.0727398574561404
10.6	0.0695689418859649
10.7	0.0687280701754386
10.8	0.0668352521929825
10.9	0.0641344572368421
11	0.0626754385964912
11.1	0.0598766447368421
11.2	0.0577556195175439
11.3	0.0556469298245614
11.4	0.0535731907894737
11.5	0.0506428179824561
11.6	0.0489199561403509
11.7	0.0461047149122807
11.8	0.0437835800438596
11.9	0.0410183662280702
12	0.0374616228070175
12.1	0.0339446271929825
12.2	0.0288301809210526
12.3	0.0235574287280702
12.4	0.0195024671052632
12.5	0.0127597313596491
12.6	0.00955112390350877
12.7	0.00497493166793796
12.8	0.00225993514831487
12.9	0.00123928384685022
13	0.000464588975400587
13.1	0.000143654485065105
13.2	4.0452571722086e-05
13.3	9.03508771929825e-06
13.4	2.02713815789474e-06
13.5	3.83771929824561e-07
13.6	4.52302631578947e-08


==> Data/alpha_07_iter_6/BER_4-PAM_dicode_alpha=0.7,_dec-soft,_EQ-WDFE,_Interleaver-no.txt <==
11	0.0760530427631579
11.1	0.0739072094298246
11.2	0.0719961622807018
11.3	0.0695903234649123
11.4	0.0677408168859649
11.5	0.0658341557017544
11.6	0.0636751644736842
11.7	0.0616073190789474
11.8	0.0593484100877193
11.9	0.0576674890350877
12	0.0554573739035088
12.1	0.0535095942982456
12.2	0.0510805921052632
12.3	0.0488395010964912
12.4	0.046859375
12.5	0.0444225603070175
12.6	0.0419217379385965
12.7	0.0394383223684211
12.8	0.0368682839912281
12.9	0.0334777960526316
13	0.0297870065789474
13.1	0.0254580592105263
13.2	0.0198726699561403
13.3	0.0146492598684211
13.4	0.0100349506578947
13.5	0.00608251096491228
13.6	0.0030593475877193
13.7	0.001390625
13.8	0.000481639931992904
13.9	0.000166822545653325
14	4.34827780894312e-05
14.1	9.64364035087719e-06
14.2	1.74479166666667e-06
14.3	3.63212719298246e-07
14.4	4.93421052631579e-08


==> Data/alpha_07_iter_6/BER_4-PAM_dicode_alpha=0.7,_dec-soft,_EQ-WDFE,_Interleaver-random-x-block.txt <==
11	0.0763704769736842
11.1	0.0742667214912281
11.2	0.0723263432017544
11.3	0.0699686129385965
11.4	0.0683179824561403
11.5	0.0662194353070175
11.6	0.0640101425438596
11.7	0.0621121162280702
11.8	0.0599836896929825
11.9	0.0581912006578947
12	0.0557401315789474
12.1	0.0540745614035088
12.2	0.0515970394736842
12.3	0.0497939967105263
12.4	0.0474085800438597
12.5	0.0453225054824561
12.6	0.0428758223684211
12.7	0.0404461348684211
12.8	0.0374172149122807
12.9	0.0342072368421053
13	0.029953125
13.1	0.0259429824561404
13.2	0.0200132949561404
13.3	0.0153643092105263
13.4	0.00994037828947368
13.5	0.00486746162280702
13.6	0.0023218201754386
13.7	0.000851120782308494
13.8	0.000242287793527006
13.9	5.60945202698437e-05
14	1.03207236842105e-05
14.1	1.51041666666667e-06
14.2	2.02850877192982e-07
14.3	3.56359649122807e-08


==> Data/alpha_07_iter_6/BER_8-PAM_AWGN,_dec-soft.txt <==
11	0.133712993421053
11.1	0.13141173245614
11.2	0.129666940789474
11.3	0.127841282894737
11.4	0.125600328947368
11.5	0.124207099780702
11.6	0.122251233552632
11.7	0.120620202850877
11.8	0.118559484649123
11.9	0.117249862938596
12	0.115115816885965
12.1	0.113497121710526
12.2	0.111895559210526
12.3	0.110506441885965
12.4	0.10831757127193
12.5	0.106817434210526
12.6	0.105338541666667
12.7	0.103294956140351
12.8	0.101809895833333
12.9	0.0999472313596491
13	0.0983326480263158
13.1	0.0968660910087719
13.2	0.0950527686403509
13.3	0.0936095120614035
13.4	0.0919120065789474
13.5	0.0900726425438596
13.6	0.0881188322368421
13.7	0.0866975054824561
13.8	0.0853008497807018
13.9	0.0836417214912281
14	0.0820874451754386
14.1	0.0805016447368421
14.2	0.0789631304824561
14.3	0.0771833881578947
14.4	0.0759409265350877
14.5	0.074203673245614
14.6	0.0723252467105263
14.7	0.0708148300438596
14.8	0.069789610745614
14.9	0.0678858278508772
15	0.066266447368421
15.1	0.0648499177631579
15.2	0.0627960526315789
15.3	0.0615391995614035
15.4	0.0594476425438596
15.5	0.0580523574561404
15.6	0.0562582236842105
15.7	0.0545751096491228
15.8	0.0531626918859649
15.9	0.0511602247807018
16	0.0495408442982456
16.1	0.0475233004385965
16.2	0.045969024122807
16.3	0.0435252192982456
16.4	0.0409587445175439
16.5	0.0385498903508772
16.6	0.0364775219298246
16.7	0.0328296326754386
16.8	0.0302960526315789
16.9	0.027124451754386
17	0.0224671052631579
17.1	0.0174520285087719
17.2	0.0113349780701754
17.3	0.00821203399122807
17.4	0.00438683791485082
17.5	0.00253842795646524
17.6	0.00105647098775444
17.7	0.000395524569502232
17.8	0.000134126670680416
17.9	3.88904441955954e-05
18	8.85553728070175e-06
18.1	1.72560307017544e-06
18.2	2.80975877192982e-07
18.3	4.93421052631579e-08


==> Data/alpha_07_iter_6/BER_8-PAM_dicode_alpha=0.7,_dec-hard-Memoryless,_EQ-DFE,_Interleaver-no.txt <==
11	0.185144873903509
11.1	0.182888706140351
11.2	0.181338952850877
11.3	0.1791796875
11.4	0.177374725877193
11.5	0.175727658991228
11.6	0.173568256578947
11.7	0.17189336622807
11.8	0.169927083333333
11.9	0.168335252192982
12	0.166245751096491
12.1	0.164271792763158
12.2	0.162427631578947
12.3	0.160587171052632
12.4	0.158637335526316
12.5	0.156915296052632
12.6	0.155130756578947
12.7	0.153459566885965
12.8	0.151547834429825
12.9	0.149783305921053
13	0.148073327850877
13.1	0.146111156798246
13.2	0.144636513157895
13.3	0.142863075657895
13.4	0.141213404605263
13.5	0.139314418859649
13.6	0.137641721491228
13.7	0.135958059210526
13.8	0.133657072368421
13.9	0.132400630482456
14	0.130289473684211
14.1	0.128793859649123
14.2	0.12717420504386
14.3	0.125212582236842
14.4	0.123615816885965
14.5	0.122027960526316
14.6	0.120280564692982
14.7	0.118319627192982
14.8	0.116688596491228
14.9	0.114859786184211
15	0.112743969298246
15.1	0.111250548245614
15.2	0.109672012061404
15.3	0.107638020833333
15.4	0.105913103070175
15.5	0.104227658991228
15.6	0.102198601973684
15.7	0.100525356359649
15.8	0.0988100328947368
15.9	0.0970438596491228
16	0.0954640899122807
16.1	0.0935612664473684
16.2	0.0921074561403509
16.3	0.0899416118421053
16.4	0.0882630208333333
16.5	0.0863045504385965
16.6	0.0844639528508772
16.7	0.0828060581140351
16.8	0.0810194627192982
16.9	0.0792057291666667
17	0.0769428453947368
17.1	0.0756647478070175
17.2	0.073648711622807
17.3	0.0717498629385965
17.4	0.0700138432017544
17.5	0.0678893914473684
17.6	0.0665690789473684
17.7	0.0644429824561404
17.8	0.0626895559210526
17.9	0.0607399945175439
18	0.0592308114035088
18.1	0.0573493695175439
18.2	0.0553179824561403
18.3	0.053695038377193
18.4	0.0524387335526316
18.5	0.0503807565789474
18.6	0.0487461622807018
18.7	0.0465842927631579
18.8	0.0450215186403509
18.9	0.0435464638157895
19	0.0419229714912281
19.1	0.0400985471491228
19.2	0.0384117324561404
19.3	0.0365790844298246
19.4	0.0354983552631579
19.5	0.0339033717105263
19.6	0.0319285910087719
19.7	0.0304806743421053
19.8	0.0286200657894737
19.9	0.0258760964912281
20	0.0244017269736842
20.1	0.0214669682017544
20.2	0.0189170778508772
20.3	0.0155779879385965
20.4	0.0128236019736842
20.5	0.0103522478070175
20.6	0.00719764254385965
20.7	0.00539473684210526
20.8000000000001	0.00335896381578947
20.9000000000001	0.00169503837719298
21.0000000000001	0.00111273389439508
21.1000000000001	0.000577410067430983
21.2000000000001	0.000258825085543622
21.3000000000001	0.000111324836995069
21.4000000000001	4.45396188582828e-05
21.5000000000001	1.71872394675029e-05
21.6	7.25603070175439e-06
21.7	2.46573464912281e-06
21.8	9.95065789473684e-07
21.9	3.71436403508772e-07
22	1.00054824561404e-07
22.1	8.49780701754386e-08


==> Data/alpha_07_iter_6/BER_8-PAM_dicode_alpha=0.7,_dec-hard-Memoryless,_EQ-DFE-Precoding,_Interleaver-no.txt <==
11	0.167822779605263
11.1	0.165642132675439
11.2	0.16406798245614
11.3	0.161428179824561
11.4	0.159273574561404
11.5	0.157103207236842
11.6	0.155102796052632
11.7	0.153429961622807
11.8	0.150379660087719
11.9	0.148819901315789
12	0.14695586622807
12.1	0.14511444627193
12.2	0.14288788377193
12.3	0.140918311403509
12.4	0.139285910087719
12.5	0.137421189692982
12.6	0.134912280701754
12.7	0.132513706140351
12.8	0.131137609649123
12.9	0.129359923245614
13	0.12676329495614
13.1	0.125341282894737
13.2	0.122998903508772
13.3	0.121227384868421
13.4	0.119191337719298
13.5	0.117768640350877
13.6	0.115670915570175
13.7	0.113937088815789
13.8	0.112506853070175
13.9	0.110420093201754
14	0.108236019736842
14.1	0.106538514254386
14.2	0.104867735745614
14.3	0.102680921052632
14.4	0.100768229166667
14.5	0.0994462719298246
14.6	0.0971182839912281
14.7	0.0954173519736842
14.8	0.0935286458333333
14.9	0.0918160635964912
15	0.0900226151315789
15.1	0.0887931743421053
15.2	0.0866049890350877
15.3	0.0850061677631579
15.4	0.0832935855263158
15.5	0.0812376644736842
15.6	0.0792934484649123
15.7	0.0778769188596491
15.8	0.0760649671052632
15.9	0.0745470120614035
16	0.0728145559210526
16.1	0.0708566337719298
16.2	0.0692913925438596
16.3	0.067399259868421
16.4	0.0655927905701754
16.5	0.0638856907894737
16.6	0.0627172423245614
16.7	0.0609923245614035
16.8	0.0589939692982456
16.9	0.0574588815789474
17	0.0556702302631579
17.1	0.0539747807017544
17.2	0.0524362664473684
17.3	0.0511163651315789
17.4	0.0489343475877193
17.5	0.0479159813596491
17.6	0.0462595942982456
17.7	0.0446258223684211
17.8	0.0432942708333333
17.9	0.0419709429824561
18	0.0400609923245614
18.1	0.0383819901315789
18.2	0.0372094298245614
18.3	0.0359176260964912
18.4	0.0344483278508772
18.5	0.0326980537280702
18.6	0.0314638157894737
18.7	0.0297635690789474
18.8	0.0284991776315789
18.9	0.0268592379385965
19	0.0253392269736842
19.1	0.0230126096491228
19.2	0.0216419956140351
19.3	0.0189412006578947
19.4	0.0160190515350877
19.5	0.0138020833333333
19.6	0.00901315789473684
19.7	0.00749520285087719
19.8	0.00475396539293439
19.9	0.00300343249427918
20	0.00153312531889007
20.1	0.000684488740507986
20.2	0.000303143307098801
20.3	0.00010246874181723
20.4	3.40864328881281e-05
20.5	9.09539473684211e-06
20.6	2.31222587719298e-06
20.7	6.15405701754386e-07
20.8	1.11019736842105e-07
20.9	6.71600877192982e-08


==> Data/alpha_07_iter_6/BER_8-PAM_dicode_alpha=0.7,_dec-hard-Memoryless,_EQ-VA,_Interleaver-no.txt <==
11	0.169883908991228
11.1	0.168446820175439
11.2	0.166452302631579
11.3	0.164395970394737
11.4	0.162603618421053
11.5	0.160793585526316
11.6	0.159008771929825
11.7	0.157393503289474
11.8	0.155598410087719
11.9	0.153600466008772
12	0.151638157894737
12.1	0.149930372807018
12.2	0.148537417763158
12.3	0.146874451754386
12.4	0.145046326754386
12.5	0.143017406798246
12.6	0.141158168859649
12.7	0.13982305372807
12.8	0.137823464912281
12.9	0.135909402412281
13	0.134331688596491
13.1	0.132528097587719
13.2	0.130881441885965
13.3	0.129056332236842
13.4	0.127283168859649
13.5	0.12533045504386
13.6	0.123799067982456
13.7	0.122180235745614
13.8	0.120495476973684
13.9	0.118690515350877
14	0.116759320175439
14.1	0.114952987938596
14.2	0.113245751096491
14.3	0.111568393640351
14.4	0.109760416666667
14.5	0.107993421052632
14.6	0.106242735745614
14.7	0.104192297149123
14.8	0.102407209429825
14.9	0.100504248903509
15	0.0986413103070175
15.1	0.0972922149122807
15.2	0.0950692160087719
15.3	0.0933268914473684
15.4	0.0911152686403509
15.5	0.0894532620614035
15.6	0.0874990405701754
15.7	0.0856472039473684
15.8	0.0838865131578947
15.9	0.0819277686403509
16	0.0799650493421053
16.1	0.0777938596491228
16.2	0.0762356085526316
16.3	0.0742068256578947
16.4	0.0722623355263158
16.5	0.0701384320175439
16.6	0.0682138157894737
16.7	0.065914336622807
16.8	0.064257264254386
16.9	0.0621148574561404
17	0.0605402960526316
17.1	0.0584317434210526
17.2	0.0564809484649123
17.3	0.054797423245614
17.4	0.0528824013157895
17.5	0.050695038377193
17.6	0.0488251096491228
17.7	0.047078399122807
17.8	0.0449575109649123
17.9	0.0434523026315789
18	0.0418005756578947
18.1	0.0398678728070175
18.2	0.0379425712719298
18.3	0.0361539199561404
18.4	0.0342760416666667
18.5	0.0324804002192982
18.6	0.0304995888157895
18.7	0.0288525219298246
18.8	0.0263936403508772
18.9	0.0243703399122807
19	0.021436951754386
19.1	0.0188876096491228
19.2	0.0156302083333333
19.3	0.0115386513157895
19.4	0.00843558114035088
19.5	0.00552261513157895
19.6	0.00346573464912281
19.7	0.00159128289473684
19.8	0.000718710347015337
19.9	0.000325277240791552
20	0.000130925302110756
20.1	3.80527639046593e-05
20.2	9.84237938596491e-06
20.3	2.37116228070175e-06
20.4	5.68804824561403e-07
20.5	2.60416666666667e-07
20.6	3.28947368421053e-08


==> Data/alpha_07_iter_6/BER_8-PAM_dicode_alpha=0.7,_dec-soft,_EQ-BCJR-LM,_Interleaver-no.txt <==
16	0.073484100877193
16.1	0.0716913377192982
16.2	0.0702007949561403
16.3	0.0671073190789474
16.4	0.0655064418859649
16.5	0.0635505756578947
16.6	0.0618654057017544
16.7	0.0597875548245614
16.8	0.0571909265350877
16.9	0.0551356907894737
17	0.0528385416666667
17.1	0.0504413377192982
17.2	0.0483347039473684
17.3	0.0455112390350877
17.4	0.0428947368421053
17.5	0.039702576754386
17.6	0.0362075109649123
17.7	0.0336924342105263
17.8	0.0297306743421053
17.9	0.025883360745614
18	0.0209025493421053
18.1	0.0157168311403509
18.2	0.0108641721491228
18.3	0.00698807565789474
18.4	0.0043717415590864
18.5	0.00191036410758301
18.6	0.000703952434345618
18.7	0.00024232746729899
18.8	6.55442720907774e-05
18.9	1.44016715327929e-05
19	2.64391447368421e-06
19.1	4.71491228070175e-07
19.2	3.70065789473684e-08


==> Data/alpha_07_iter_6/BER_8-PAM_dicode_alpha=0.7,_dec-soft,_EQ-BCJR-MLM,_Interleaver-no.txt <==
16	0.0783203125
16.1	0.0769394188596491
16.2	0.0747197094298246
16.3	0.0725527686403509
16.4	0.0707558936403509
16.5	0.0681606359649123
16.6	0.0665679824561403
16.7	0.0643064692982456
16.8	0.0613788377192982
16.9	0.0590206962719298
17	0.0572258771929825
17.1	0.0549163925438596
17.2	0.0519586074561404
17.3	0.0495703125
17.4	0.0463754111842105
17.5	0.0434971217105263
17.6	0.040656524122807
17.7	0.0384272203947368
17.8	0.0344496984649123
17.9	0.0295298793859649
18	0.0257079221491228
18.1	0.0208463541666667
18.2	0.0153495065789474
18.3	0.00993146929824561
18.4	0.00714158442982456
18.5	0.00348045518300828
18.6	0.0016382716815624
18.7	0.000633294295421166
18.8	0.000181167292405386
18.9	5.14443030501674e-05
19	1.04015899122807e-05
19.1	1.73108552631579e-06
19.2	2.61787280701754e-07
19.3	2.19298245614035e-08


==> Data/alpha_07_iter_6/BER_8-PAM_dicode_alpha=0.7,_dec-soft,_EQ-DFE,_Interleaver-no.txt <==
16	0.0973492324561404
16.1	0.0953090734649123
16.2	0.0936430921052632
16.3	0.0918112664473684
16.4	0.0903632127192982
16.5	0.0885300164473684
16.6	0.0870010964912281
16.7	0.0851829769736842
16.8	0.0844825932017544
16.9	0.0815933388157895
17	0.080531798245614
17.1	0.078952850877193
17.2	0.0769729989035088
17.3	0.075297423245614
17.4	0.0736739309210526
17.5	0.0723704769736842
17.6	0.0705379660087719
17.7	0.0687643914473684
17.8	0.0673149671052632
17.9	0.0653858278508772
18	0.0642680921052632
18.1	0.0628495065789474
18.2	0.0601048519736842
18.3	0.0590405701754386
18.4	0.0572786458333333
18.5	0.0550013706140351
18.6	0.0540912828947368
18.7	0.0521134868421053
18.8	0.0506633771929825
18.9	0.0487993421052632
19	0.0468503289473684
19.1	0.0448026315789474
19.2	0.0430831962719298
19.3	0.0413226425438597
19.4	0.0384313322368421
19.5	0.0362931743421053
19.6000000000001	0.0328789747807018
19.7000000000001	0.0301308936403509
19.8000000000001	0.0260759320175439
19.9000000000001	0.0220956688596491
20.0000000000001	0.0164309210526316
20.1000000000001	0.0135046600877193
20.2000000000001	0.00849232456140351
20.3000000000001	0.00713678728070175
20.4000000000001	0.00296129433227465
20.5000000000001	0.00188885431484116
20.6000000000001	0.00084663971125731
20.7000000000001	0.000344756311994776
20.8000000000001	0.000129793191697871
20.9000000000001	5.00049840510367e-05
21.0000000000001	1.61705289651689e-05
21.1	4.60663377192982e-06
21.2	1.60361842105263e-06
21.3	3.04276315789474e-07
21.4	6.57894736842105e-08


==> Data/alpha_07_iter_6/BER_8-PAM_dicode_alpha=0.7,_dec-soft,_EQ-DFE,_Interleaver-random-x-block.txt <==
11	0.184798519736842
11.1	0.183098958333333
11.2	0.181469983552632
11.3	0.178928865131579
11.4	0.177867324561404
11.5	0.176125959429825
11.6	0.173641721491228
11.7	0.171218475877193
11.8	0.170411184210526
11.9	0.168203125
12	0.165656524122807
12.1	0.164802631578947
12.2	0.162171052631579
12.3	0.160805235745614
12.4	0.157907757675439
12.5	0.157244380482456
12.6	0.155690104166667
12.7	0.153281935307018
12.8	0.151534402412281
12.9	0.149930783991228
13	0.148901452850877
13.1	0.146293174342105
13.2	0.144601836622807
13.3	0.143385416666667
13.4	0.141095120614035
13.5	0.138898026315789
13.6	0.137866639254386
13.7	0.135899808114035
13.8	0.13366639254386
13.9	0.132859100877193
14	0.130883360745614
14.1	0.129370202850877
14.2	0.127460252192982
14.3	0.126215049342105
14.4	0.124594983552632
14.5	0.122308799342105
14.6	0.121422697368421
14.7	0.119211896929825
14.8	0.116708470394737
14.9	0.115376233552632
15	0.113377878289474
15.1	0.111855811403509
15.2	0.111094435307018
15.3	0.108203125
15.4	0.107472587719298
15.5	0.105373492324561
15.6	0.103996025219298
15.7	0.102335526315789
15.8	0.100254248903509
15.9	0.0984484649122807
16	0.0968496436403509
16.1	0.0956154057017544
16.2	0.0931078673245614
16.3	0.091585115131579
16.4	0.0904043311403509
16.5	0.0886561129385965
16.6	0.0872985197368421
16.7	0.0858600603070175
16.8	0.0836986019736842
16.9	0.0821518640350877
17	0.0805235745614035
17.1	0.0785327576754386
17.2	0.0772224506578947
17.3	0.0752261513157895
17.4	0.0739542214912281
17.5	0.0717064144736842
17.6	0.0702878289473684
17.7	0.0689309210526316
17.8	0.0671696820175439
17.9	0.0647594572368421
18	0.0646518640350877
18.1	0.0617790570175439
18.2	0.0609457236842105
18.3	0.0589960252192982
18.4	0.0576343201754386
18.5	0.0559601151315789
18.6	0.0538171600877193
18.7	0.0529570997807018
18.8	0.0501281524122807
18.9	0.0483230537280702
19	0.0470675712719298
19.1	0.0451603618421053
19.2	0.0437849506578947
19.3	0.0405290570175439
19.4	0.0387054550438597
19.5	0.0362541118421053
19.6	0.0353022203947368
19.7	0.0302062774122807
19.8	0.0271922971491228
19.9	0.0227617872807018
20	0.0175260416666667
20.1	0.0129639528508772
20.2	0.00938802083333333
20.3	0.00466332903627312
20.4	0.00202669472394221
20.5	0.00115143000730994
20.6	0.000392447791496435
20.7	0.000117506160774983
20.8000000000001	3.07422850145281e-05
20.9	7.46162280701754e-06
21	1.28837719298246e-06
21.1	2.5219298245614e-07
21.2	2.74122807017544e-08


==> Data/alpha_07_iter_6/BER_8-PAM_dicode_alpha=0.7,_dec-soft,_EQ-DFE-ST-LM,_Interleaver-no.txt <==
16	0.076906524122807
16.1	0.0751589912280702
16.2	0.0735800438596491
16.3	0.0712006578947368
16.4	0.0696237664473684
16.5	0.068024259868421
16.6	0.0652083333333333
16.7	0.0636965460526316
16.8	0.0619873903508772
16.9	0.0596203399122807
17	0.0569599780701754
17.1	0.0555749725877193
17.2	0.0526953125
17.3	0.0508257949561403
17.4	0.0478543037280702
17.5	0.0459094024122807
17.6	0.0430023300438597
17.7	0.0408723958333333
17.8	0.0371977796052632
17.9	0.0349897203947368
18	0.0312630208333333
18.1	0.0270065789473684
18.2	0.0224150219298246
18.3	0.0184292763157895
18.4	0.0140755208333333
18.5	0.00922628837719298
18.6	0.00601326850569406
18.7	0.00276886141765705
18.8	0.00150647050318103
18.9	0.000505401309330026
19	0.000175885512936404
19.1	4.53128477244909e-05
19.2	1.03481359649123e-05
19.3	1.67077850877193e-06
19.4	3.23464912280702e-07
19.5	4.52302631578947e-08


==> Data/alpha_07_iter_6/BER_8-PAM_dicode_alpha=0.7,_dec-soft,_EQ-DFE-ST-MLM,_Interleaver-no.txt <==
16	0.0799568256578947
16.1	0.0776404879385965
16.2	0.075546875
16.3	0.0738486842105263
16.4	0.0716879111842105
16.5	0.0691611842105263
16.6	0.0671175986842105
16.7	0.0659169407894737
16.8	0.0636136239035088
16.9	0.061577576754386
17	0.0593174342105263
17.1	0.0567290296052632
17.2	0.0546717379385965
17.3	0.0523636239035088
17.4	0.0509100877192982
17.5	0.0474444901315789
17.6	0.0451185581140351
17.7	0.0415152138157895
17.8	0.0394133771929825
17.9	0.0358347039473684
18	0.0331907894736842
18.1	0.0289487390350877
18.2	0.0252357456140351
18.3	0.0214610745614035
18.4	0.0153611567982456
18.5	0.0125233004385965
18.6	0.00734237938596491
18.7	0.00432254208891795
18.8	0.00198758899059242
18.9	0.000879651717557252
19	0.000268260219640899
19.1	8.59662871913326e-05
19.2	2.11785225077023e-05
19.3	4.32702850877193e-06
19.4	7.36019736842105e-07
19.5	9.73135964912281e-08


==> Data/alpha_07_iter_6/BER_8-PAM_dicode_alpha=0.7,_dec-soft,_EQ-DFE-ST-SOVA,_Interleaver-no.txt <==
16	0.0794250274122807
16.1	0.0776493969298246
16.2	0.0753645833333333
16.3	0.0738349780701754
16.4	0.0716604989035088
16.5	0.0700815515350877
16.6	0.0673793859649123
16.7	0.0647861842105263
16.8	0.0627645285087719
16.9	0.0619120065789474
17	0.0585827850877193
17.1	0.0574438048245614
17.2	0.0547053179824561
17.3	0.0522992050438596
17.4	0.0500582510964912
17.5	0.0477994791666667
17.6	0.0461800986842105
17.7	0.0428611567982456
17.8	0.0388048245614035
17.9	0.0360464638157895
18	0.0332099780701754
18.1	0.0293325109649123
18.2	0.0255893640350877
18.3	0.0209745065789474
18.4	0.0172108004385965
18.5	0.0130126096491228
18.6	0.00803042763157895
18.7	0.00436501285059783
18.8	0.00237343873307837
18.9	0.000974281378907609
19	0.000388754569748266
19.1	0.000114599835709676
19.2	2.91335575711484e-05
19.3	5.95531798245614e-06
19.4	1.14446271929825e-06
19.5	1.83662280701754e-07
19.6	2.74122807017544e-08


==> Data/alpha_07_iter_6/BER_8-PAM_dicode_alpha=0.7,_dec-soft,_EQ-SOVA,_Interleaver-no.txt <==
11	0.169663240131579
11.1	0.167831825657895
11.2	0.16636170504386
11.3	0.16440076754386
11.4	0.162721628289474
11.5	0.161016036184211
11.6	0.159069901315789
11.7	0.157074972587719
11.8	0.155570586622807
11.9	0.153535773026316
12	0.151950520833333
12.1	0.150067708333333
12.2	0.148138020833333
12.3	0.146643640350877
12.4	0.144576754385965
12.5	0.14285663377193
12.6	0.141285635964912
12.7	0.139592927631579
12.8	0.137873766447368
12.9	0.136004385964912
13	0.134392406798246
13.1	0.132591694078947
13.2	0.130738075657895
13.3	0.129051260964912
13.4	0.127299890350877
13.5	0.125850466008772
13.6	0.123696134868421
13.7	0.122149671052632
13.8	0.120167351973684
13.9	0.118599095394737
14	0.11681016995614
14.1	0.114921875
14.2	0.113222039473684
14.3	0.111525904605263
14.4	0.109444764254386
14.5	0.107709155701754
14.6	0.106023026315789
14.7	0.104263706140351
14.8	0.102009320175439
14.9	0.100340186403509
15	0.0984462719298246
15.1	0.0968962445175439
15.2	0.0945304276315789
15.3	0.0931344572368421
15.4	0.0910057565789474
15.5	0.0892135416666667
15.6	0.0870053453947368
15.7	0.0853839089912281
15.8	0.0832373903508772
15.9	0.0810356359649123
16	0.0792319078947368
16.1	0.0771917489035088
16.2	0.0750985471491228
16.3	0.072921600877193
16.4	0.0708094846491228
16.5	0.0687791940789474
16.6	0.0668839089912281
16.7	0.0644677905701754
16.8	0.0624708059210526
16.9	0.0596622807017544
17	0.0577376644736842
17.1	0.0554609375
17.2	0.0530398848684211
17.3	0.0503804824561404
17.4	0.0478251096491228
17.5	0.0452175164473684
17.6	0.0422534265350877
17.7	0.0394453125
17.8	0.0361221217105263
17.9	0.0323460800438597
18	0.0283503289473684
18.1	0.023937774122807
18.2	0.0194261239035088
18.3	0.0140117872807018
18.4	0.00991036184210526
18.5	0.00587390350877193
18.6	0.00341392543859649
18.7	0.00146381578947368
18.8	0.000537450417285376
18.9	0.000174324536863522
19	4.7205951074258e-05
19.1	1.09183114035088e-05
19.2	1.77768640350877e-06
19.3	3.81030701754386e-07
19.4	3.70065789473684e-08


==> Data/alpha_07_iter_6/BER_8-PAM_dicode_alpha=0.7,_dec-soft,_EQ-WDFE,_Interleaver-no.txt <==
11	0.179711485745614
11.1	0.177599780701754
11.2	0.175745751096491
11.3	0.173919270833333
11.4	0.171885005482456
11.5	0.169987527412281
11.6	0.167774533991228
11.7	0.165646929824561
11.8	0.163933388157895
11.9	0.161972724780702
12	0.159897752192982
12.1	0.158143229166667
12.2	0.155888569078947
12.3	0.15422889254386
12.4	0.152079632675439
12.5	0.150227933114035
12.6	0.148560444078947
12.7	0.146796326754386
12.8	0.144996847587719
12.9	0.143024945175439
13	0.141155838815789
13.1	0.139351836622807
13.2	0.137331962719298
13.3	0.135549753289474
13.4	0.133777138157895
13.5	0.132006990131579
13.6	0.130015076754386
13.7	0.128230674342105
13.8	0.126484375
13.9	0.124852796052632
14	0.122928042763158
14.1	0.121179824561404
14.2	0.119522066885965
14.3	0.117765625
14.4	0.115742324561404
14.5	0.114034676535088
14.6	0.112662691885965
14.7	0.110695723684211
14.8	0.108883223684211
14.9	0.10705742872807
15	0.105313596491228
15.1	0.103983963815789
15.2	0.102021655701754
15.3	0.100431743421053
15.4	0.0986458333333333
15.5	0.0970116502192983
15.6	0.0949777960526316
15.7	0.0935868969298246
15.8	0.0918963815789474
15.9	0.0899710800438596
16	0.088484649122807
16.1	0.0867118969298246
16.2	0.0849845120614035
16.3	0.0831881853070175
16.4	0.0816243146929825
16.5	0.0798662280701754
16.6	0.0782920778508772
16.7	0.0765951206140351
16.8	0.0749710800438596
16.9	0.0729679276315789
17	0.0713074287280702
17.1	0.0696317160087719
17.2	0.0678771929824561
17.3	0.0660461896929825
17.4	0.0645482456140351
17.5	0.0629310581140351
17.6	0.0610397478070175
17.7	0.0594185855263158
17.8	0.057625548245614
17.9	0.0558204495614035
18	0.0537199835526316
18.1	0.0520028782894737
18.2	0.049976836622807
18.3	0.0478322368421053
18.4	0.045937774122807
18.5	0.0440056195175439
18.6	0.0417305372807018
18.7	0.0391037554824561
18.8	0.0359532620614035
18.9	0.032655701754386
19	0.0292371162280702
19.1	0.0251059484649123
19.2	0.0202188870614035
19.3	0.0154509320175439
19.4	0.0105411184210526
19.5	0.0067734375
19.6	0.00373629385964912
19.7	0.0017687774122807
19.8	0.000779507562180138
19.9	0.00030089731297075
20	8.28731808665661e-05
20.1	2.38730290762723e-05
20.2	6.29660087719298e-06
20.3	1.24177631578947e-06
20.4	2.5219298245614e-07
20.5	3.97478070175439e-08


==> Data/alpha_07_iter_6/BER_8-PAM_dicode_alpha=0.7,_dec-soft,_EQ-WDFE,_Interleaver-random-x-block.txt <==
11	0.179683525219298
11.1	0.17763829495614
11.2	0.175568393640351
11.3	0.173304276315789
11.4	0.171749314692982
11.5	0.169839364035088
11.6	0.167880208333333
11.7	0.166105674342105
11.8	0.163978344298246
11.9	0.162077987938596
12	0.159878837719298
12.1	0.158013157894737
12.2	0.156321546052632
12.3	0.154155016447368
12.4	0.152173519736842
12.5	0.15053632127193
12.6	0.148242872807018
12.7	0.146999725877193
12.8	0.145029057017544
12.9	0.143203262061404
13	0.140992324561404
13.1	0.139243009868421
13.2	0.137778371710526
13.3	0.135669819078947
13.4	0.133476699561404
13.5	0.132113075657895
13.6	0.130233278508772
13.7	0.128352796052632
13.8	0.126706825657895
13.9	0.124714775219298
14	0.123290570175439
14.1	0.12140858004386
14.2	0.119087993421053
14.3	0.117545641447368
14.4	0.115834841008772
14.5	0.114461485745614
14.6	0.112312911184211
14.7	0.110711759868421
14.8	0.108865816885965
14.9	0.107632675438596
15	0.105713815789474
15.1	0.103740542763158
15.2	0.102146244517544
15.3	0.100353618421053
15.4	0.0985038377192982
15.5	0.0967837171052632
15.6	0.0949869791666667
15.7	0.0937595942982456
15.8	0.0919014528508772
15.9	0.0901056743421053
16	0.0884595668859649
16.1	0.086859649122807
16.2	0.0849329769736842
16.3	0.0833806195175439
16.4	0.0815289199561404
16.5	0.0800423519736842
16.6	0.0779661458333333
16.7	0.0765331688596491
16.8	0.0750689418859649
16.9	0.0731524122807018
17	0.0714788925438597
17.1	0.0697445175438596
17.2	0.0680985471491228
17.3	0.0659945175438597
17.4	0.0644888980263158
17.5	0.0627535635964912
17.6	0.0610327576754386
17.7	0.0592457510964912
17.8	0.0571277412280702
17.9	0.0557197094298246
18	0.0538312774122807
18.1	0.0521254111842105
18.2	0.0499732730263158
18.3	0.0483373081140351
18.4	0.0459867050438596
18.5	0.0435933388157895
18.6	0.0416905153508772
18.7	0.0395105537280702
18.8	0.0367543859649123
18.9	0.033702576754386
19	0.0300620888157895
19.1	0.0253984375
19.2	0.0207472587719298
19.3	0.0154931469298246
19.4	0.0103363486842105
19.5	0.00625863486842105
19.6	0.00307826206140351
19.7	0.00137541118421053
19.8	0.000421724165269178
19.9	0.000136965537219347
20	3.02003797613194e-05
20.1	5.91968201754386e-06
20.2	8.8952850877193e-07
20.3	1.42543859649123e-07
20.4	2.05592105263158e-08


==> Data/alpha_07_iter_6/FER_8-PAM_dicode_alpha=0.7,_dec-soft,_EQ-DFE,_Interleaver-no.txt <==
16	1
16.1	1
16.2	1
16.3	1
16.4	1
16.5	1
16.6	1
16.7	1
16.8	1
16.9	1
17	1
17.1	1
17.2	1
17.3	1
17.4	1
17.5	1
17.6	1
17.7	1
17.8	1
17.9	1
18	1
18.1	1
18.2	1
18.3	1
18.4	1
18.5	1
18.6	1
18.7	1
18.8	1
18.9	1
19	1
19.1	1
19.2	1
19.3	1
19.4	1
19.5	1
19.6000000000001	1
19.7000000000001	1
19.8000000000001	1
19.9000000000001	1
20.0000000000001	0.99
20.1000000000001	0.98
20.2000000000001	1
20.3000000000001	0.92
20.4000000000001	0.806034482758621
20.5000000000001	0.72972972972973
20.6000000000001	0.529411764705882
20.7000000000001	0.335010060362173
20.8000000000001	0.20852991130402
20.9000000000001	0.102545454545455
21.0000000000001	0.043534686172723
21.1	0.01836
21.2	0.00646
21.3	0.00172
21.4	0.00052


==> Data/alpha_07_iter_6/PreBER_4-PAM_AWGN,_dec-hard-Memoryless.txt <==
8	0.0979608242753623
8.1	0.0962618885869565
8.2	0.0942793251811594
8.3	0.092067481884058
8.4	0.0898012907608696
8.5	0.0880474411231884
8.6	0.0859969429347826
8.7	0.0837369791666667
8.8	0.0818800951086956
8.9	0.0797231657608696
9	0.0777009737318841
9.1	0.076148097826087
9.2	0.074083446557971
9.3	0.0720278532608696
9.4	0.0703651494565217
9.5	0.0679795063405797
9.6	0.0665494791666667
9.7	0.0643908514492754
9.8	0.0628555253623188
9.9	0.0606340579710145
10	0.0590438179347826
10.1	0.0571410778985507
10.2	0.0556629302536232
10.3	0.0535212862318841
10.4	0.0519418025362319
10.5	0.0502168251811594
10.6	0.0484057971014493
10.7	0.0469418025362319
10.8	0.0454557291666667
10.9	0.0435439311594203
11	0.0422339221014493
11.1	0.0407110507246377
11.2	0.0391179800724638
11.3	0.0375226449275362
11.4	0.0361865942028985
11.5	0.034807518115942
11.6	0.0334437273550725
11.7	0.0320471014492754
11.8	0.0307167119565217
11.9	0.0292929121376812
12	0.0282421875
12.1	0.0269678442028985
12.2	0.025627830615942
12.3	0.0244604846014493
12.4	0.0232501132246377
12.5	0.0221784420289855
12.6	0.0211786684782609
12.7	0.0200464221014493
12.8	0.0190370244565217
12.9	0.0181170742753623
13	0.0171521629558205
13.1	0.0163411314647245
13.2	0.0152816138037539
13.3	0.0144943110459901
13.4	0.0136320636472708
13.5	0.0128639422065283
13.6	0.0121302833819007
13.7	0.0113851698122008
13.8	0.0106882133152174
13.9	0.0100217346014493
14	0.00937214560688406


==> Data/alpha_07_iter_6/PreBER_4-PAM_AWGN,_dec-soft.txt <==
8.01029995663981	0.0979472373188406
8.11029995663981	0.0958288043478261
8.21029995663981	0.0940109827898551
8.31029995663981	0.0913802083333333
8.41029995663981	0.0897633605072464
8.51029995663981	0.0876415307971014
8.61029995663981	0.0853209918478261
8.71029995663981	0.0836571557971015
8.81029995663981	0.0816927083333333
8.91029995663981	0.0795737092391304
9.01029995663981	0.0777462635869565
9.11029995663981	0.0755944293478261
9.21029995663981	0.0737913269927536
9.31029995663981	0.0718212182971014
9.41029995663981	0.0699264039855072
9.51029995663981	0.0680281929347826
9.61029995663981	0.066619678442029
9.71029995663981	0.0643727355072464
9.81029995663981	0.062442821557971
9.91029995663981	0.0602541893115942
10	0.0589526721014493
10.0102999566398	0.0589322916666667
10.1102999566398	0.0568783967391304
10.2102999566398	0.055336277173913
10.3102999566398	0.0538088768115942
10.4102999566398	0.0518761322463768
10.5102999566398	0.0502287137681159
10.6102999566398	0.0483752264492754
10.7102999566398	0.0468800951086957
10.8102999566398	0.0450622735507246
10.9102999566398	0.0435060009057971
11.0102999566398	0.0421116394927536
11.1102999566398	0.0406838768115942
11.2102999566398	0.0392934782608696
11.3102999566398	0.0376794610507246
11.4102999566398	0.0360541213768116
11.5102999566398	0.0348177083333333
11.6102999566398	0.032907711627141
11.7102999566398	0.0319297038784067
11.8102999566398	0.0305238774055595
11.9102999566398	0.0292360075068675
12.0102999566398	0.0279489690959943
12.1102999566398	0.0267503347285543
12.2102999566398	0.0255681342230422
12.3102999566398	0.0243836030344203
12.4102999566398	0.023238518700936
12.5102999566398	0.0221283427851292
12.6102999566398	0.0210507416447975
12.7102999566398	0.0200046385002313
12.8102999566398	0.0189912711969586
12.9102999566398	0.0180112527418123
13.0102999566398	0.0170625465958692
13.1102999566398	0.0161462873019962


==> Data/alpha_07_iter_6/PreBER_4-PAM_dicode_alpha=0.7,_dec-hard-Memoryless,_EQ-DFE,_Interleaver-no.txt <==
10.3	0.0958316349637681
10.4	0.093125
10.5	0.0909052309782609
10.6	0.0888241621376812
10.7	0.0864656929347826
10.8	0.0839583333333333
10.9	0.0818087635869565
11	0.0805927309782609
11.1	0.0776992753623188
11.2	0.0752745697463768
11.3	0.0729693161231884
11.4	0.0708497509057971
11.5	0.0691519474637681
11.6	0.0662330163043478
11.7	0.0650668025362319
11.8	0.0622899682971014
11.9	0.060114356884058
12	0.0584839221014493
12.1	0.0558842844202899
12.2	0.0535456295289855
12.3	0.0520091711956522
12.4	0.0500560461956522
12.5	0.0479568614130435
12.6	0.0464351222826087
12.7	0.044468410326087
12.8	0.0424615036231884
12.9	0.0401811594202899
13	0.038729053442029
13.1	0.0365364583333333
13.2	0.0353272192028986
13.3	0.0331855751811594
13.4	0.0319191576086957
13.5	0.0305174365942029
13.6	0.0283927762681159
13.7	0.0269882246376812
13.8	0.0254846014492754
13.9	0.0246178668478261
14	0.0228674139492754
14.1	0.0218766983695652
14.2	0.0204240262681159
14.3	0.0192306385869565
14.4	0.0180570652173913
14.5	0.0170334597066386
14.6	0.0159274289664378
14.7	0.0148227079513707
14.8	0.0137649363460393
14.9	0.0128289229562249
15	0.0118565805340929
15.1	0.0109893225364442
15.2	0.0101743733719828
15.4	0.00866892663043478
15.5	0.00797798007246377
15.6	0.00732235280797101
15.7	0.00671583559782609


==> Data/alpha_07_iter_6/PreBER_4-PAM_dicode_alpha=0.7,_dec-hard-Memoryless,_EQ-DFE,_Interleaver-random-x-block.txt <==
10	0.102975543478261
10.1	0.099900928442029
10.2	0.0978821331521739
10.3	0.0964498414855072
10.4	0.0936611186594203
10.5	0.0908327672101449
10.6	0.0894180253623188
10.7	0.0866491168478261
10.8	0.0844836956521739
10.9	0.0822803442028986
11	0.0797599637681159
11.1	0.0774739583333333
11.2	0.0749892436594203
11.3	0.0733044610507246
11.4	0.0709748641304348
11.5	0.0692306385869565
11.6	0.0664068161231884
11.7	0.064534080615942
11.8	0.0619384057971014
11.9	0.0601873867753623
12	0.0581787817028986
12.1	0.0559210824275362
12.2	0.0538615262681159
12.3	0.0519757699275362
12.4	0.0498816802536232
12.5	0.0482365262681159
12.6	0.0464226675724638
12.7	0.0443415987318841
12.8	0.0423765851449275
12.9	0.0407914402173913
13	0.0384714673913043
13.1	0.0369389719202899
13.2	0.0354217617753623
13.3	0.0335478940217391
13.4	0.0327394701086956
13.5	0.0298086503623188
13.6	0.0285241168478261
13.7	0.0274111186594203
13.8	0.0257370923913043
13.9	0.0243365036231884
14	0.0228011775362319
14.1	0.0218432971014493
14.2	0.020393455615942
14.3	0.0189345561594203
14.4	0.0179070425724638
14.5	0.016771045629529
14.6	0.0158606600097769
14.7	0.0147076782479296
14.8	0.0137747955541528
14.9	0.0127703950768631
15	0.0118629144135264
15.1	0.0109726528532609
15.2	0.0101623731884058
15.3	0.00939708786231884
15.4	0.00865872622282609


==> Data/alpha_07_iter_6/PreBER_4-PAM_dicode_alpha=0.7,_dec-hard-Memoryless,_EQ-DFE-Precoding,_Interleaver-no.txt <==
9.7	0.103399569746377
10	0.095180027173913
10.1	0.0932178442028986
10.2	0.0903764719202899
10.3	0.0879772418478261
10.4	0.0857178442028985
10.5	0.0834578804347826
10.6	0.0808242753623188
10.7	0.0786594202898551
10.8	0.0759420289855072
10.9	0.0742040307971014
11	0.0712126358695652
11.1	0.0687132019927536
11.2	0.0667357336956522
11.3	0.0646501358695652
11.4	0.0621897644927536
11.5	0.0599201766304348
11.6	0.0582433197463768
11.7	0.0560224184782609
11.8	0.0542227128623188
11.9	0.0518693387681159
12	0.0496710824275362
12.1	0.0475724637681159
12.2	0.0457903079710145
12.3	0.0439860733695652
12.4	0.0422044836956522
12.5	0.0404472373188406
12.6	0.0384833559782609
12.7	0.0369027400362319
12.8	0.0350854846014493
12.9	0.0334307065217391
13	0.0320601222826087
13.1	0.0298052536231884
13.2	0.0286288496376812
13.3	0.0268880208333333
13.4	0.0256131114130435
13.5	0.0240438179347826
13.6	0.0225888813405797
13.7	0.0216049592391304
13.8	0.0200062273550725
13.9	0.0189707880434783
14	0.0178425045289855
14.1	0.0166972373188406
14.2	0.0157772827491293
14.3	0.0146079388606563
14.4	0.0137360356280193
14.5	0.0127233152849251
14.6	0.0118842212119003
14.7	0.0109711765678684
14.8	0.0101981793016105
14.9	0.00943028419384058
15	0.00872077332427536
15.1	0.00804261548913044
15.2	0.0073968308423913
15.3	0.00680212296195652


==> Data/alpha_07_iter_6/PreBER_4-PAM_dicode_alpha=0.7,_dec-hard-Memoryless,_EQ-DFE-State,_Interleaver-no.txt <==
11	0.0723607336956522
11.1	0.0696037137681159
11.2	0.0678651494565217
11.3	0.0658316349637681
11.4	0.0636084692028985
11.5	0.0619117980072464
11.6	0.0594576539855072
11.7	0.0577683423913044
11.8	0.0555519701086956
11.9	0.0540104166666667
12	0.052364696557971
12.1	0.0499932065217391
12.2	0.0478832653985507
12.3	0.0467464900362319
12.4	0.0446767436594203
12.5	0.0428085371376812
12.6	0.0404704483695652
12.7	0.0396778759057971
12.8	0.0378504302536232
12.9	0.0359114583333333
13	0.0346631567028986
13.1	0.0330174365942029
13.2	0.0311605525362319
13.3	0.0302094655797101
13.4	0.0282495471014493
13.5	0.0266785552536232
13.6	0.0254381793478261
13.7	0.0239158740942029
13.8	0.0228583559782609
13.9	0.0216853487318841
14	0.0207257699275362
14.1	0.0197175045289855
14.2	0.0181555706521739
14.3	0.0172513175230567
14.4	0.0159110845821022
14.5	0.015148360799439
14.6	0.0141214516708588
14.7	0.0131670711742511
14.8	0.0123173042675616
14.9	0.0115004650418673
15	0.0106639581926553
15.1	0.00988099071557971
15.2	0.00916901041666667
15.3	0.00847617413949275


==> Data/alpha_07_iter_6/PreBER_4-PAM_dicode_alpha=0.7,_dec-hard-Memoryless,_EQ-SOVA,_Interleaver-no.txt <==
12	0.0356170742753623
12.1	0.0334629755434783
12.2	0.0315851449275362
12.3	0.0302417346014493
12.4	0.0284652400362319
12.5	0.0268659420289855
12.6	0.0248822463768116
12.7	0.0236973505434783
12.8	0.0222854393115942
12.9	0.0208491847826087
13	0.0191944067028985
13.1	0.0179076086956522
13.2	0.0168072470379774
13.3	0.0156663246040482
13.4	0.0145326014740352
13.5	0.0133370053433719
13.6	0.0123258338661552
13.7	0.01141347403926
13.8	0.0104635001067649
13.9	0.00959534307065217
14	0.00878362658514493
14.1	0.00802419950181159
14.2	0.00731452558876812
14.3	0.00663961050724638
14.4	0.00601204936594203
14.5	0.0054444678442029
14.6	0.00490673799818841


==> Data/alpha_07_iter_6/PreBER_4-PAM_dicode_alpha=0.7,_dec-soft,_EQ-BCJR-LM,_Interleaver-no.txt <==
10	0.0743036684782609
10.1	0.0717329030797101
10.2	0.0694650135869565
10.3	0.0680072463768116
10.4	0.0659086277173913
10.5	0.0636560235507246
10.6	0.0612007472826087
10.7	0.0594327445652174
10.8	0.0569180253623188
10.9	0.0553623188405797
11	0.0534595788043478
11.1	0.0509437273550725
11.2	0.049080615942029
11.3	0.0473052536231884
11.4	0.0452609827898551
11.5	0.0434074954710145
11.6	0.0415313632246377
11.7	0.0394565217391304
11.8	0.0380264945652174
11.9	0.0362024456521739
12	0.0341519474637681
12.1	0.0326190745772947
12.2	0.0305771221532091
12.3	0.0291548295454545
12.4	0.027427522206917
12.5	0.0258841289984156
12.6	0.0243457441429112
12.7	0.0228585009057971
12.8	0.0214335416666667
12.9	0.0200752400362319


==> Data/alpha_07_iter_6/PreBER_4-PAM_dicode_alpha=0.7,_dec-soft,_EQ-BCJR-MLM,_Interleaver-no.txt <==
10	0.0775520833333333
10.1	0.0752836277173913
10.2	0.0729308197463768
10.3	0.0709205163043478
10.4	0.0685105298913044
10.5	0.0661865942028985
10.6	0.0643885869565217
10.7	0.0616904438405797
10.8	0.0597316576086956
10.9	0.0580332880434783
11	0.0553079710144928
11.1	0.0530819746376812
11.2	0.0512132019927536
11.3	0.0492640398550725
11.4	0.04734375
11.5	0.0448414855072464
11.6	0.0431289628623188
11.7	0.0405378170289855
11.8	0.0389085144927536
11.9	0.0370289855072464
12	0.0354432744565217
12.1	0.0332319972826087
12.2	0.0315079377840665
12.3	0.0299895150128707
12.4	0.0281224612001345
12.5	0.0265694741162519
12.6	0.0250152322462584
12.7	0.023466180932971
12.8	0.0219832710597826
12.9	0.0205681906702899
13	0.0192007676630435


==> Data/alpha_07_iter_6/PreBER_4-PAM_dicode_alpha=0.7,_dec-soft,_EQ-DFE,_Interleaver-no.txt <==
10.2	0.0984901494565217
10.4	0.0929512001811594
10.5	0.0910263813405797
10.6	0.0888456748188406
10.7	0.0866876132246377
10.8	0.0845720108695652
10.9	0.0824241394927536
11	0.0800645380434783
11.1	0.0776919157608696
11.2	0.0750447237318841
11.3	0.0733791893115942
11.4	0.0705610280797101
11.5	0.0684867527173913
11.6	0.0673686594202899
11.7	0.0639577672101449
11.8	0.0624903759057971
11.9	0.0597792119565217
12	0.0579432744565217
12.1	0.0558361639492754
12.2	0.0541774230072464
12.3	0.0521110733695652
12.4	0.0500226449275362
12.5	0.0478996829710145
12.6	0.0459205163043478
12.7	0.044182518115942
12.8	0.0425447237318841
12.9	0.040763134057971
13	0.0385705389492754
13.1	0.0372741168478261
13.2	0.0357925724637681
13.3	0.0335427989130435
13.4	0.03140625
13.5	0.030177196557971
13.6	0.0290104166666667
13.7	0.0274388586956522
13.8	0.0258157835144928
13.9	0.0241791213768116
14	0.0229121376811594
14.1	0.0214190673249976
14.2	0.0204776478553652
14.3	0.019128309911759
14.4	0.0179655268168835
14.5	0.0168730540860748
14.6	0.0157886925214948
14.7	0.014701174145179
14.8	0.0137139017210145
14.9	0.0127414923007246
15	0.011852004076087


==> Data/alpha_07_iter_6/PreBER_4-PAM_dicode_alpha=0.7,_dec-soft,_EQ-DFE,_Interleaver-random-x-block.txt <==
10	0.102165421195652
10.1	0.100662930253623
10.2	0.0975685009057971
10.3	0.0950520833333333
10.4	0.0934341032608696
10.5	0.0918834918478261
10.6	0.0885948822463768
10.7	0.0868919836956522
10.8	0.0843161231884058
10.9	0.0816530797101449
11	0.0802428668478261
11.1	0.0775356657608696
11.2	0.0755791440217391
11.3	0.0730859375
11.4	0.0713994565217391
11.5	0.068648097826087
11.6	0.0664985280797101
11.7	0.0642447916666667
11.8	0.0619333106884058
11.9	0.059672214673913
12	0.0583520153985507
12.1	0.0555197010869565
12.2	0.0542736639492754
12.3	0.0522978940217391
12.4	0.0498754528985507
12.5	0.047719089673913
12.6	0.0464724864130435
12.7	0.0442193161231884
12.8	0.0424784873188406
12.9	0.0399745244565217
13	0.0386945199275362
13.1	0.0374031929347826
13.2	0.035023777173913
13.3	0.0335382699275362
13.4	0.0321484375
13.5	0.0306855751811594
13.6	0.0290143795289855
13.7	0.0275622735507246
13.8	0.0256170742753623
13.9	0.0245606884057971
14	0.0232608695652174
14.1	0.0216565070505288
14.2	0.0203076945357263
14.3	0.0192380990816473
14.4	0.0180298190333025
14.5	0.0168334060949666
14.6	0.0157514589941502
14.7	0.0147113066123188
14.8	0.0137044485960145
14.9	0.0127535620471014


==> Data/alpha_07_iter_6/PreBER_4-PAM_dicode_alpha=0.7,_dec-soft,_EQ-DFE-ST-LM,_Interleaver-no.txt <==
10	0.0818704710144928
10.1	0.0799286684782609
10.2	0.0778062726449275
10.3	0.0754240262681159
10.4	0.0731470788043478
10.5	0.0709629755434783
10.6	0.0699094202898551
10.7	0.0673579030797101
10.8	0.0645946557971015
10.9	0.062770606884058
11	0.0608248414855072
11.1	0.0588836050724638
11.2	0.0561582880434783
11.3	0.0546280570652174
11.4	0.0527224864130435
11.5	0.0507144474637681
11.6	0.0485043025362319
11.7	0.0465421195652174
11.8	0.0448012907608696
11.9	0.0429223278985507
12	0.0413768115942029
12.1	0.039275928442029
12.2	0.0374835824275362
12.3	0.0358435235507246
12.4	0.0339628623188406
12.5	0.0324442934782609
12.6	0.0308646109750289
12.7	0.0291409220532319
12.8	0.02773357405401
12.9	0.0262067783988564
13	0.0247466946892015
13.1	0.023338602807971
13.2	0.0219906736865942
13.3	0.0206875158514493
13.4	0.0194188179347826


==> Data/alpha_07_iter_6/PreBER_4-PAM_dicode_alpha=0.7,_dec-soft,_EQ-DFE-ST-MLM,_Interleaver-no.txt <==
10	0.0836316802536232
10.1	0.0814283288043478
10.2	0.0791332653985507
10.3	0.0768868885869565
10.4	0.0744553894927536
10.5	0.0727824954710145
10.6	0.0700203804347826
10.7	0.0683525815217391
10.8	0.0663201992753623
10.9	0.0639855072463768
11	0.0616417572463768
11.1	0.0597107110507246
11.2	0.0576466259057971
11.3	0.0556538722826087
11.4	0.0532670969202899
11.5	0.0513145380434783
11.6	0.048966259057971
11.7	0.0471959918478261
11.8	0.0452128623188406
11.9	0.0436820652173913
12	0.0415840126811594
12.1	0.0396795742753623
12.2	0.0378843976449275
12.3	0.0361531929347826
12.4	0.0344282155797101
12.5	0.0329047780797101
12.6	0.0311012280923492
12.7	0.0294801201372998
12.8	0.0278772695351464
12.9	0.0264104764356915
13	0.0250019982754915
13.1	0.0235733186141304
13.2	0.0221937579257246
13.3	0.0208671648550725
13.4	0.0195971625905797


==> Data/alpha_07_iter_6/PreBER_4-PAM_dicode_alpha=0.7,_dec-soft,_EQ-DFE-ST-SOVA,_Interleaver-no.txt <==
10	0.0832178442028985
10.1	0.0819972826086957
10.2	0.0799230072463768
10.3	0.0774082880434783
10.4	0.0747361865942029
10.5	0.0730587635869565
10.6	0.0700945425724638
10.7	0.0683322010869565
10.8	0.0661322463768116
10.9	0.0640687273550725
11	0.0618563179347826
11.1	0.059567481884058
11.2	0.0579177989130435
11.3	0.0557506793478261
11.4	0.0535863903985507
11.5	0.0517408288043478
11.6	0.0496410778985507
11.7	0.0476432291666667
11.8	0.0459148550724638
11.9	0.0438371829710145
12	0.0420170969202899
12.1	0.0400249094202899
12.2	0.0381436820652174
12.3	0.0360563858695652
12.4	0.0349054574275362
12.5	0.0332829483695652
12.6	0.031265471689621
12.7	0.0297185918449505
12.8	0.0282391824723686
12.9	0.026728440865447
13	0.0252891089382914
13.1	0.0238672949375287
13.2	0.0225054528985507
13.3	0.0212078170289855


==> Data/alpha_07_iter_6/PreBER_4-PAM_dicode_alpha=0.7,_dec-soft,_EQ-DFE-State,_Interleaver-no.txt <==
11	0.0724988677536232
11.1	0.0702841938405797
11.2	0.067674365942029
11.3	0.0662856657608696
11.4	0.0640449501811594
11.5	0.0617991394927536
11.6	0.0602479619565217
11.7	0.0580066802536232
11.8	0.0563751132246377
11.9	0.0544485960144928
12	0.0523992300724638
12.1	0.0505213994565217
12.2	0.048963428442029
12.3	0.0470057744565217
12.4	0.0452304121376812
12.5	0.0432359601449275
12.6	0.0416836503623188
12.7	0.0394163269927536
12.8	0.0382472826086956
12.9	0.0365540081521739
13	0.0349665987318841
13.1	0.0333259737318841
13.2	0.0316128849637681
13.3	0.0303486722921434
13.4	0.0287843752813034
13.5	0.0275882601438909
13.6	0.026038702126314
13.7	0.0247231920465616
13.8	0.023417584019414
13.9	0.0221612737771739
14	0.0209230095108696


==> Data/alpha_07_iter_6/PreBER_4-PAM_dicode_alpha=0.7,_dec-soft,_EQ-SOVA,_Interleaver-no.txt <==
11	0.0552043704710145
11.1	0.0533272192028985
11.2	0.0512658514492754
11.3	0.0490203804347826
11.4	0.0470110960144928
11.5	0.0450826539855072
11.6	0.0428576766304348
11.7	0.0408516757246377
11.8	0.0389301403985507
11.9	0.0372443387681159
12	0.0352760416666667
12.1	0.0336704030797101
12.2	0.031731884057971
12.3	0.0300235507246377
12.4	0.0282563128229042
12.5	0.026765219581631
12.6	0.0251509880500557
12.7	0.0236264741847826
12.8	0.0221480480072464
12.9	0.0207353951539855
13	0.0193768523550725


==> Data/alpha_07_iter_6/PreBER_4-PAM_dicode_alpha=0.7,_dec-soft,_EQ-SOVA5,_Interleaver-no.txt <==
10	0.0802672101449275
10.1	0.0778974184782609
10.2	0.0759669384057971
10.3	0.0740075860507246
10.4	0.071778759057971
10.5	0.0695459692028985
10.6	0.0668319746376812
10.7	0.065564990942029
10.8	0.063416553442029
10.9	0.0613988903985507
11	0.0595878623188406
11.1	0.0572016530797101
11.2	0.055411571557971
11.3	0.0532410552536232
11.4	0.0514221014492754
11.5	0.049359714673913
11.6	0.0476302083333333
11.7	0.0459182518115942
11.8	0.0441479846014493
11.9	0.042379981884058
12	0.0406901041666667
12.1	0.0387890625
12.2	0.0371184329710145
12.3	0.0352575860507246
12.4	0.0341661005434783
12.5	0.0322973278985507
12.6	0.0311033740942029
12.7	0.0295951152593993
12.8	0.0279962814645309
12.9	0.0269138187245345
13	0.025694211913593
13.1	0.0244634751700339
13.2	0.0233348619762193
13.3	0.0221982914402174
13.4	0.0211146512681159
13.5	0.0200981963315217
13.6	0.0191138360507246


==> Data/alpha_07_iter_6/PreBER_4-PAM_dicode_alpha=0.7,_dec-soft,_EQ-WDFE,_Interleaver-no.txt <==
11	0.0726555706521739
11.1	0.0705139266304348
11.2	0.0684652400362319
11.3	0.065952785326087
11.4	0.0641216032608696
11.5	0.0620816349637681
11.6	0.059888134057971
11.7	0.0577998188405797
11.8	0.0556732336956522
11.9	0.0539723731884058
12	0.0518478260869565
12.1	0.0499698822463768
12.2	0.0478010643115942
12.3	0.0458963994565217
12.4	0.0441843297101449
12.5	0.0422495471014493
12.6	0.0404389719202899
12.7	0.038784080615942
12.8	0.0370878623188406
12.9	0.0352797780797101
13	0.0336074501811594
13.1	0.0319930932971014
13.2	0.0301972373188406
13.3	0.0287694746376812
13.4	0.0273278985507246
13.5	0.0259284420289855
13.6	0.0244211956521739
13.7	0.0230639719202899
13.8	0.021747121359001
13.9	0.0204515722679678
14	0.0192448696783127
14.1	0.0180645335144928
14.2	0.0169150566123188
14.3	0.0158316213768116
14.4	0.0147870810688406


==> Data/alpha_07_iter_6/PreBER_4-PAM_dicode_alpha=0.7,_dec-soft,_EQ-WDFE,_Interleaver-random-x-block.txt <==
11	0.0727216938405797
11.1	0.0704960371376812
11.2	0.0683460144927536
11.3	0.0659540307971015
11.4	0.0643249547101449
11.5	0.0620897871376812
11.6	0.0597680027173913
11.7	0.0579526721014493
11.8	0.0558478260869565
11.9	0.0540043025362319
12	0.0516334918478261
12.1	0.050033740942029
12.2	0.047786231884058
12.3	0.0461555706521739
12.4	0.0441972373188406
12.5	0.0425433650362319
12.6	0.0406576086956522
12.7	0.0388571105072464
12.8	0.0369839221014493
12.9	0.0352122961956522
13	0.033484375
13.1	0.0319179121376812
13.2	0.0303036684782609
13.3	0.0288648097826087
13.4	0.0274016077898551
13.5	0.0258782835144928
13.6	0.0243665081521739
13.7	0.0231032210727866
13.8	0.0217221745682198
13.9	0.0204725895263543
14	0.0192381182065217
14.1	0.0180633729619565
14.2	0.0169280412137681
14.3	0.0158249343297101


==> Data/alpha_07_iter_6/PreBER_8-PAM_AWGN,_dec-soft.txt <==
11	0.133390511775362
11.1	0.131173007246377
11.2	0.129305932971015
11.3	0.12739356884058
11.4	0.125335711050725
11.5	0.123671308876812
11.6	0.121824615036232
11.7	0.120126811594203
11.8	0.118115942028986
11.9	0.116529664855072
12	0.114341032608696
12.1	0.112602468297101
12.2	0.111062613224638
12.3	0.109592391304348
12.4	0.107355638586957
12.5	0.105599524456522
12.6	0.104211390398551
12.7	0.102342051630435
12.8	0.10063915307971
12.9	0.0987805706521739
13	0.0969797327898551
13.1	0.0953181612318841
13.2	0.0935824275362319
13.3	0.091812160326087
13.4	0.0901370018115942
13.5	0.0883457880434783
13.6	0.0866157155797102
13.7	0.0848862092391304
13.8	0.0833723958333333
13.9	0.0815925045289855
14	0.0801579483695652
14.1	0.0786407382246377
14.2	0.0770080389492754
14.3	0.0750837862318841
14.4	0.0734635416666667
14.5	0.0721546648550725
14.6	0.0702060688405797
14.7	0.0685677083333333
14.8	0.0674513134057971
14.9	0.0656521739130435
15	0.064221580615942
15.1	0.0625815217391304
15.2	0.0607795516304348
15.3	0.0595425724637681
15.4	0.0577462635869565
15.5	0.0566134510869565
15.6	0.0547412817028985
15.7	0.0533984375
15.8	0.0521444746376812
15.9	0.0506374547101449
16	0.0491123188405797
16.1	0.0476341711956522
16.2	0.0464747509057971
16.3	0.0450769927536232
16.4	0.0435988451086957
16.5	0.0419270833333333
16.6	0.0408338994565217
16.7	0.0395114356884058
16.8	0.0382693614130435
16.9	0.0371320199275362
17	0.0356906702898551
17.1	0.0346082427536232
17.2	0.0329019474637681
17.3	0.0319752038043478
17.4	0.0307401285424167
17.5	0.0296906451288245
17.6	0.0285415061633282
17.7	0.0273907581516512
17.8	0.0263412337296594
17.9	0.0252628385496968
18	0.0242162522644928
18.1	0.0231914504076087
18.2	0.0221923686594203
18.3	0.0212243274456522


==> Data/alpha_07_iter_6/PreBER_8-PAM_dicode_alpha=0.7,_dec-hard-Memoryless,_EQ-DFE-Precoding,_Interleaver-no.txt <==
11	0.16768115942029
11.1	0.165627830615942
11.2	0.164184216485507
11.3	0.161342844202899
11.4	0.159350656702899
11.5	0.157319972826087
11.6	0.154961503623188
11.7	0.153499207427536
11.8	0.150452898550725
11.9	0.148828691123188
12	0.146980298913043
12.1	0.144865828804348
12.2	0.142960258152174
12.3	0.140934669384058
12.4	0.13912986865942
12.5	0.137474524456522
12.6	0.134953011775362
12.7	0.132663043478261
12.8	0.131133378623188
12.9	0.129418025362319
13	0.126808763586957
13.1	0.125358922101449
13.2	0.123108016304348
13.3	0.121266417572464
13.4	0.119408401268116
13.5	0.117828917572464
13.6	0.115634057971014
13.7	0.11380321557971
13.8	0.11225486865942
13.9	0.110421761775362
14	0.1081640625
14.1	0.106426630434783
14.2	0.104650701992754
14.3	0.102898550724638
14.4	0.100791440217391
14.5	0.0993942481884058
14.6	0.0972599637681159
14.7	0.0953974184782609
14.8	0.0934567481884058
14.9	0.0920233242753623
15	0.0898839447463768
15.1	0.0886379076086957
15.2	0.0865726902173913
15.3	0.0848148777173913
15.4	0.0832914402173913
15.5	0.0812505661231884
15.6	0.0794117980072464
15.7	0.077944972826087
15.8	0.0760897871376812
15.9	0.0745697463768116
16	0.0727519248188406
16.1	0.0708503170289855
16.2	0.0692827219202898
16.3	0.0674801856884058
16.4	0.0657167119565217
16.5	0.0638898324275362
16.6	0.0626647418478261
16.7	0.0609697690217391
16.8	0.0591677989130435
16.9	0.0575283061594203
17	0.0557144474637681
17.1	0.0538988903985507
17.2	0.0526177536231884
17.3	0.0510314764492754
17.4	0.0491479846014493
17.5	0.0478594882246377
17.6	0.046153759057971
17.7	0.0447073143115942
17.8	0.0431210371376812
17.9	0.041838768115942
18	0.0400401947463768
18.1	0.038572803442029
18.2	0.0372933650362319
18.3	0.0359697690217391
18.4	0.0345086050724638
18.5	0.0328742074275362
18.6	0.031796875
18.7	0.0301596467391304
18.8	0.0290528759057971
18.9	0.0278436367753623
19	0.0266677989130435
19.1	0.0251958786231884
19.2	0.0243308423913043
19.3	0.0230151721014493
19.4	0.0218421648550725
19.5	0.0205007019927536
19.6	0.0193382019927536
19.7	0.018596580615942
19.8	0.0175160841026405
19.9	0.0166203922495274
20	0.0156220870618941
20.1	0.0147028106748864
20.2	0.0138414996915415
20.3	0.0129731860399092
20.4	0.0121766625514136
20.5	0.0113973652626812
20.6	0.0106517436594203
20.7	0.00993268795289855
20.8	0.00926312273550725
20.9	0.00860860960144928


==> Data/alpha_07_iter_6/PreBER_8-PAM_dicode_alpha=0.7,_dec-soft,_EQ-BCJR-LM,_Interleaver-no.txt <==
16	0.0746133378623188
16.1	0.0730632925724638
16.2	0.071403419384058
16.3	0.0690874094202899
16.4	0.0674830163043478
16.5	0.0656436820652174
16.6	0.0642023324275362
16.7	0.0624609375
16.8	0.0601970108695652
16.9	0.0586141304347826
17	0.0566881793478261
17.1	0.0549309329710145
17.2	0.0532093523550725
17.3	0.0512143342391304
17.4	0.0494718070652174
17.5	0.0476817255434783
17.6	0.0458299365942029
17.7	0.0441859148550725
17.8	0.0427287137681159
17.9	0.0408327672101449
18	0.0386979166666667
18.1	0.0369174592391304
18.2	0.0354030797101449
18.3	0.0337675498188406
18.4	0.0325260915139914
18.5	0.0307788545035334
18.6	0.0288850116619052
18.7	0.0275143271175808
18.8	0.0260214379338547
18.9	0.0245306673415892
19	0.0230690217391304
19.1	0.0217107495471014
19.2	0.0203422894021739


==> Data/alpha_07_iter_6/PreBER_8-PAM_dicode_alpha=0.7,_dec-soft,_EQ-BCJR-MLM,_Interleaver-no.txt <==
16	0.0793648097826087
16.1	0.0780264945652174
16.2	0.0758180480072464
16.3	0.073648097826087
16.4	0.0720499320652174
16.5	0.0695544610507246
16.6	0.0683537137681159
16.7	0.0660473278985507
16.8	0.0635892210144928
16.9	0.0617657382246377
17	0.0602677762681159
17.1	0.0583520153985507
17.2	0.0563162364130435
17.3	0.0542057291666667
17.4	0.0521427762681159
17.5	0.0500050951086956
17.6	0.0482676630434783
17.7	0.0466451539855072
17.8	0.0444457653985507
17.9	0.0423069519927536
18	0.0405298913043478
18.1	0.038846240942029
18.2	0.0370454030797101
18.3	0.0350198143115942
18.4	0.0337154664855072
18.5	0.0317641088243949
18.6	0.0300662150499043
18.7	0.028577502733224
18.8	0.0269487799858327
18.9	0.0254579285858365
19	0.0239124920742754
19.1	0.0224291893115942
19.2	0.0210138269927536
19.3	0.0196212454710145


==> Data/alpha_07_iter_6/PreBER_8-PAM_dicode_alpha=0.7,_dec-soft,_EQ-DFE,_Interleaver-no.txt <==
16	0.0958497509057971
16.1	0.0935824275362319
16.2	0.0920182291666667
16.3	0.0896897644927536
16.4	0.0883016304347826
16.5	0.0862098052536232
16.6	0.0845001132246377
16.7	0.0825866168478261
16.8	0.0813926630434783
16.9	0.0785558197463768
17	0.0773363903985507
17.1	0.0759459918478261
17.2	0.0737658514492754
17.3	0.0717323369565217
17.4	0.0700537817028986
17.5	0.0684533514492754
17.6	0.0661781023550725
17.7	0.064116847826087
17.8	0.0630746150362319
17.9	0.0606957653985507
18	0.0597882699275362
18.1	0.057601902173913
18.2	0.0550554800724638
18.3	0.053557518115942
18.4	0.0518925498188406
18.5	0.0494752038043478
18.6	0.0486458333333333
18.7	0.0466451539855072
18.8	0.0455004528985507
18.9	0.0434856204710145
19	0.0418042346014493
19.1	0.0401052989130435
19.2	0.0385569519927536
19.3	0.0371105072463768
19.4	0.0355746150362319
19.5	0.034125339673913
19.6000000000001	0.0323663949275362
19.7000000000001	0.0309567481884058
19.8000000000001	0.0293710371376812
19.9000000000001	0.0281051856884058
20.0000000000001	0.0262584918478261
20.1000000000001	0.0254240262681159
20.2000000000001	0.0237483016304348
20.3000000000001	0.0232478487318841
20.4000000000001	0.0213438202773613
20.5000000000001	0.0205726106541324
20.6000000000001	0.0191506431603438
20.7000000000001	0.0179911557205552
20.8000000000001	0.0169151925028239
20.9000000000001	0.0158849678853755
21.0000000000001	0.0148693724843719
21.1	0.0139360960144928
21.2	0.0130118319746377
21.3	0.0121255966938406
21.4	0.0112922044836957


==> Data/alpha_07_iter_6/PreBER_8-PAM_dicode_alpha=0.7,_dec-soft,_EQ-DFE,_Interleaver-random-x-block.txt <==
11	0.185115489130435
11.1	0.183087635869565
11.2	0.181239809782609
11.3	0.178845674818841
11.4	0.177830049818841
11.5	0.175738224637681
11.6	0.173791326992754
11.7	0.171427196557971
11.8	0.17015625
11.9	0.168142549818841
12	0.165512907608696
12.1	0.164622961956522
12.2	0.162408854166667
12.3	0.160576313405797
12.4	0.158228600543478
12.5	0.157272984601449
12.6	0.155490828804348
12.7	0.153562047101449
12.8	0.151430027173913
12.9	0.149879981884058
13	0.148436933876812
13.1	0.146376245471014
13.2	0.144705615942029
13.3	0.143040081521739
13.4	0.14090183423913
13.5	0.138907948369565
13.6	0.137242980072464
13.7	0.135748980978261
13.8	0.133517323369565
13.9	0.132550951086957
14	0.130604053442029
14.1	0.128920969202899
14.2	0.127102015398551
14.3	0.125534420289855
14.4	0.123854166666667
14.5	0.121702332427536
14.6	0.120473278985507
14.7	0.118834352355072
14.8	0.116290760869565
14.9	0.114810914855072
15	0.112488111413043
15.1	0.111072803442029
15.2	0.109895267210145
15.3	0.107216372282609
15.4	0.106006567028986
15.5	0.10448143115942
15.6	0.102794950181159
15.7	0.100894474637681
15.8	0.0989951313405797
15.9	0.0969236865942029
16	0.0952700407608696
16.1	0.0938937952898551
16.2	0.0913569972826087
16.3	0.089729393115942
16.4	0.0882580389492754
16.5	0.0864317255434783
16.6	0.0847695878623188
16.7	0.0829970561594203
16.8	0.0810948822463768
16.9	0.0794525588768116
17	0.0772469429347826
17.1	0.0751302083333333
17.2	0.0739136096014493
17.3	0.0712692481884058
17.4	0.070231544384058
17.5	0.0681442481884058
17.6	0.0663581295289855
17.7	0.0646371150362319
17.8	0.0625283061594203
17.9	0.060336277173913
18	0.0595782382246377
18.1	0.0568008378623188
18.2	0.0560065670289855
18.3	0.0540466485507246
18.4	0.0521580615942029
18.5	0.0502173913043478
18.6	0.0482331295289855
18.7	0.0474343297101449
18.8	0.0449320652173913
18.9	0.0428798686594203
19	0.0420561594202899
19.1	0.0404642210144928
19.2	0.0387335824275362
19.3	0.0366247735507246
19.4	0.035450634057971
19.5	0.0339068161231884
19.6	0.0331408514492754
19.7	0.0308140851449275
19.8	0.0295657835144928
19.9	0.0283491847826087
20	0.0266276041666667
20.1	0.0253317481884058
20.2	0.0242532835144928
20.3	0.0227562395955738
20.4	0.0213939617966752
20.5	0.020459880736715
20.6	0.0190947664367017
20.7	0.0179997732428398
20.8000000000001	0.016929173407728
20.9	0.0159093297101449
21	0.0148869904891304
21.1	0.0139373901721014
21.2	0.0130020471014493


==> Data/alpha_07_iter_6/PreBER_8-PAM_dicode_alpha=0.7,_dec-soft,_EQ-DFE-ST-LM,_Interleaver-no.txt <==
16	0.0778289175724638
16.1	0.0762488677536232
16.2	0.0748380887681159
16.3	0.0725118885869565
16.4	0.0709250452898551
16.5	0.0695023777173913
16.6	0.0671824048913044
16.7	0.0658514492753623
16.8	0.0640234375
16.9	0.0622548686594203
17	0.0597877038043478
17.1	0.0587981204710145
17.2	0.0566689311594203
17.3	0.0550175498188406
17.4	0.0529557291666667
17.5	0.0511916893115942
17.6	0.0494678442028985
17.7	0.0481731204710145
17.8	0.0459652400362319
17.9	0.0446671195652174
18	0.042719089673913
18.1	0.0410507246376812
18.2	0.0393365036231884
18.3	0.0378266530797101
18.4	0.036129981884058
18.5	0.0345023777173913
18.6	0.0328912606470887
18.7	0.031026290030388
18.8	0.0298351897197006
18.9	0.0281631695428059
19	0.0267881481987153
19.1	0.0253307811111622
19.2	0.0239556657608696
19.3	0.0226192753623188
19.4	0.0213229223278985
19.5	0.0200641745923913


==> Data/alpha_07_iter_6/PreBER_8-PAM_dicode_alpha=0.7,_dec-soft,_EQ-DFE-ST-MLM,_Interleaver-no.txt <==
16	0.0804308197463768
16.1	0.0783254076086956
16.2	0.0765613677536232
16.3	0.0750266077898551
16.4	0.0728481657608696
16.5	0.0706533061594203
16.6	0.0688666213768116
16.7	0.0675515172101449
16.8	0.0654704483695652
16.9	0.0635807291666667
17	0.0614985280797101
17.1	0.0595867300724638
17.2	0.0576624773550725
17.3	0.0560484601449275
17.4	0.0548058197463768
17.5	0.052406589673913
17.6	0.0506266983695652
17.7	0.0481408514492754
17.8	0.0467951766304348
17.9	0.044846580615942
18	0.0432365262681159
18.1	0.0412364130434783
18.2	0.0397107110507246
18.3	0.0382665307971014
18.4	0.0363762454710145
18.5	0.0350192481884058
18.6	0.0330615942028986
18.7	0.0313822126203979
18.8	0.0301673099138836
18.9	0.0285226691282221
19	0.0268917360167572
19.1	0.0255628506769343
19.2	0.0241588253586932
19.3	0.0228045674818841
19.4	0.0214494248188406
19.5	0.0201865885416667


==> Data/alpha_07_iter_6/PreBER_8-PAM_dicode_alpha=0.7,_dec-soft,_EQ-DFE-ST-SOVA,_Interleaver-no.txt <==
16	0.0803130661231884
16.1	0.0785563858695652
16.2	0.0760846920289855
16.3	0.074624660326087
16.4	0.0729778079710145
16.5	0.0711447010869565
16.6	0.0690392889492754
16.7	0.0665732563405797
16.8	0.0648997961956522
16.9	0.0638303894927536
17	0.0611503623188406
17.1	0.0600458559782609
17.2	0.0578000452898551
17.3	0.0561220561594203
17.4	0.0541836503623188
17.5	0.0525786911231884
17.6	0.051460597826087
17.7	0.049083446557971
17.8	0.0467436594202899
17.9	0.0451058650362319
18	0.0437154664855072
18.1	0.0419095335144928
18.2	0.0399875452898551
18.3	0.0385654438405797
18.4	0.0370816349637681
18.5	0.0355429121376812
18.6	0.0337233922101449
18.7	0.0317959302593926
18.8	0.0306127686048844
18.9	0.0291451604005009
19	0.0277581483270964
19.1	0.0262817578068198
19.2	0.0248795021349557
19.3	0.023550597826087
19.4	0.0222626698369565
19.5	0.0209892300724638
19.6	0.0197745686141304


==> Data/alpha_07_iter_6/PreBER_8-PAM_dicode_alpha=0.7,_dec-soft,_EQ-SOVA,_Interleaver-no.txt <==
11	0.169714447463768
11.1	0.167819972826087
11.2	0.16631736865942
11.3	0.164287930253623
11.4	0.162811933876812
11.5	0.160971807065217
11.6	0.159029438405797
11.7	0.157044836956522
11.8	0.155556838768116
11.9	0.153540194746377
12	0.152067028985507
12.1	0.150076200181159
12.2	0.148175951086957
12.3	0.146640285326087
12.4	0.144540421195652
12.5	0.143012907608696
12.6	0.141327672101449
12.7	0.139613903985507
12.8	0.137833220108696
12.9	0.136112432065217
13	0.134368319746377
13.1	0.132625905797101
13.2	0.130886322463768
13.3	0.129074615036232
13.4	0.127275022644928
13.5	0.125772418478261
13.6	0.123789515398551
13.7	0.122147871376812
13.8	0.120235054347826
13.9	0.11860790307971
14	0.116893002717391
14.1	0.114993772644928
14.2	0.113254642210145
14.3	0.111636548913043
14.4	0.109492640398551
14.5	0.107817595108696
14.6	0.106109827898551
14.7	0.104303555253623
14.8	0.102257472826087
14.9	0.100601222826087
15	0.0986988224637681
15.1	0.0970263813405797
15.2	0.0948697916666667
15.3	0.0934934329710145
15.4	0.0911152626811594
15.5	0.0896630434782609
15.6	0.0875110960144928
15.7	0.0858336730072464
15.8	0.0838859827898551
15.9	0.0817763813405797
16	0.0800203804347826
16.1	0.0780711050724638
16.2	0.0760448369565217
16.3	0.0740448369565217
16.4	0.0722436594202899
16.5	0.0701872735507246
16.6	0.0684646739130435
16.7	0.0665292119565217
16.8	0.0646062047101449
16.9	0.0622292798913043
17	0.060515285326087
17.1	0.0586983695652174
17.2	0.0567104846014493
17.3	0.0546458333333333
17.4	0.0528295969202899
17.5	0.0510381567028986
17.6	0.0490432518115942
17.7	0.0474697690217391
17.8	0.0455020380434783
17.9	0.0436192255434783
18	0.0418137454710145
18.1	0.039924365942029
18.2	0.0382849864130435
18.3	0.0362926856884058
18.4	0.0349337635869565
18.5	0.0331084692028986
18.6	0.0316325860507246
18.7	0.0298990036231884
18.8	0.0282983508245877
18.9	0.0268643594180783
19	0.0254226757005729
19.1	0.0239983288043478
19.2	0.0226084658061594
19.3	0.0212818500905797
19.4	0.0199731238677536


==> Data/alpha_07_iter_6/PreBER_8-PAM_dicode_alpha=0.7,_dec-soft,_EQ-WDFE,_Interleaver-no.txt <==
11	0.179690670289855
11.1	0.177539175724638
11.2	0.175625566123188
11.3	0.173811933876812
11.4	0.171916893115942
11.5	0.169930480072464
11.6	0.167661005434783
11.7	0.165709805253623
11.8	0.16386571557971
11.9	0.161958106884058
12	0.159932065217391
12.1	0.158108016304348
12.2	0.15587647192029
12.3	0.154207201086957
12.4	0.151991508152174
12.5	0.150241281702899
12.6	0.14845754076087
12.7	0.146718863224638
12.8	0.144813179347826
12.9	0.14294044384058
13	0.140973392210145
13.1	0.139095448369565
13.2	0.137130434782609
13.3	0.13536084692029
13.4	0.133410892210145
13.5	0.131748641304348
13.6	0.129729619565217
13.7	0.127877038043478
13.8	0.126238224637681
13.9	0.124412250905797
14	0.122525475543478
14.1	0.120762001811594
14.2	0.118983129528986
14.3	0.11713620923913
14.4	0.115064990942029
14.5	0.113346580615942
14.6	0.111790987318841
14.7	0.10985450634058
14.8	0.107947010869565
14.9	0.106225203804348
15	0.104230072463768
15.1	0.102850656702899
15.2	0.100783740942029
15.3	0.0990327219202898
15.4	0.0970296648550725
15.5	0.0954789402173913
15.6	0.093486865942029
15.7	0.0919214221014493
15.8	0.0901526268115942
15.9	0.088161571557971
16	0.0864117980072464
16.1	0.0845187952898551
16.2	0.0827423007246377
16.3	0.0807579257246377
16.4	0.0792090126811594
16.5	0.0773317481884058
16.6	0.0757206748188406
16.7	0.0738599411231884
16.8	0.0720405344202899
16.9	0.0699088541666667
17	0.0682955163043478
17.1	0.0665348731884058
17.2	0.0646056385869565
17.3	0.0628460144927536
17.4	0.0612276947463768
17.5	0.0595408740942029
17.6	0.0576067708333333
17.7	0.0560619338768116
17.8	0.0542834012681159
17.9	0.0525638586956522
18	0.0507819293478261
18.1	0.0489287817028985
18.2	0.0473497509057971
18.3	0.045570652173913
18.4	0.0439283288043478
18.5	0.0424097599637681
18.6	0.0409226675724638
18.7	0.0391808197463768
18.8	0.0374281023550725
18.9	0.0359485960144928
19	0.0344841485507246
19.1	0.0330186820652174
19.2	0.0314547101449275
19.3	0.0301716485507246
19.4	0.0286633831521739
19.5	0.0273482789855072
19.6	0.0259145153985507
19.7	0.0246308876811594
19.8	0.0234908993609041
19.9	0.0221020407473502
20	0.0208816841277101
20.1	0.0197407872358895
20.2	0.0185938836050725
20.3	0.0174897667572464
20.4	0.0164182755887681
20.5	0.0154091530797101


==> Data/alpha_07_iter_6/PreBER_8-PAM_dicode_alpha=0.7,_dec-soft,_EQ-WDFE,_Interleaver-random-x-block.txt <==
11	0.179527966485507
11.1	0.177692481884058
11.2	0.175646625905797
11.3	0.17358740942029
11.4	0.172048686594203
11.5	0.170076426630435
11.6	0.167789515398551
11.7	0.165861752717391
11.8	0.16385495923913
11.9	0.162007699275362
12	0.160016191123188
12.1	0.157919044384058
12.2	0.156096467391304
12.3	0.154276947463768
12.4	0.152200520833333
12.5	0.150373754528986
12.6	0.14826709692029
12.7	0.146794044384058
12.8	0.144868432971014
12.9	0.142896739130435
13	0.140733469202899
13.1	0.139032042572464
13.2	0.137378849637681
13.3	0.135393682065217
13.4	0.133296422101449
13.5	0.131907495471014
13.6	0.129857450181159
13.7	0.127960371376812
13.8	0.126244678442029
13.9	0.124517663043478
14	0.122792798913043
14.1	0.120751698369565
14.2	0.118790647644928
14.3	0.117134850543478
14.4	0.115158967391304
14.5	0.113507019927536
14.6	0.111528532608696
14.7	0.109834125905797
14.8	0.108099864130435
14.9	0.106403079710145
15	0.104568048007246
15.1	0.102518115942029
15.2	0.100820086050725
15.3	0.0990459692028986
15.4	0.0970378170289855
15.5	0.0953788496376812
15.6	0.0934433876811594
15.7	0.0919538043478261
15.8	0.0900554800724638
15.9	0.0881452672101449
16	0.0864248188405797
16.1	0.0845926177536232
16.2	0.0827445652173913
16.3	0.0809055706521739
16.4	0.0791723278985507
16.5	0.0777479619565217
16.6	0.0753880208333333
16.7	0.0736572690217391
16.8	0.0720456295289855
16.9	0.0701882925724638
17	0.0684281023550725
17.1	0.0664841485507246
17.2	0.0648020833333333
17.3	0.0626543251811594
17.4	0.0612514719202899
17.5	0.059486865942029
17.6	0.0576110733695652
17.7	0.0560092844202899
17.8	0.053976222826087
17.9	0.0524487092391304
18	0.0506879528985507
18.1	0.0490763134057971
18.2	0.0472247509057971
18.3	0.0457777400362319
18.4	0.0439564085144928
18.5	0.0421390398550725
18.6	0.0407639266304348
18.7	0.039231544384058
18.8	0.0376314538043478
18.9	0.0360343070652174
19	0.0346414175724638
19.1	0.0329245923913043
19.2	0.0315372509057971
19.3	0.0301304347826087
19.4	0.028703125
19.5	0.0273455615942029
19.6	0.0259572010869565
19.7	0.024635643115942
19.8	0.0232878866843386
19.9	0.0220966003465344
20	0.0209009802144087
20.1	0.0197332948369565
20.2	0.0185829121376812
20.3	0.0174860371376812
20.4	0.0164268172554348


==> Data/alpha_07_iter_6/Pre_Post_BER_4-PAM_AWGN,_dec-hard-Memoryless.txt <==
0.0979608242753623	0.0980365953947368
0.0962618885869565	0.0962280701754386
0.0942793251811594	0.0942756304824561
0.092067481884058	0.0920648300438597
0.0898012907608696	0.089773163377193
0.0880474411231884	0.0880550986842105
0.0859969429347826	0.0860512609649123
0.0837369791666667	0.0838055098684211
0.0818800951086956	0.0820058936403509
0.0797231657608696	0.0799102247807018
0.0777009737318841	0.0776864035087719
0.076148097826087	0.0761287006578947
0.074083446557971	0.0742345120614035
0.0720278532608696	0.0720655153508772
0.0703651494565217	0.0704098135964912
0.0679795063405797	0.0678680098684211
0.0665494791666667	0.066421326754386
0.0643908514492754	0.0645010964912281
0.0628555253623188	0.0627473958333333
0.0606340579710145	0.0605222039473684
0.0590438179347826	0.0591097861842105
0.0571410778985507	0.0572704221491228
0.0556629302536232	0.0556140350877193
0.0535212862318841	0.0534512061403509
0.0519418025362319	0.051882538377193
0.0502168251811594	0.0502830317982456
0.0484057971014493	0.0485718201754386
0.0469418025362319	0.0468832236842105
0.0454557291666667	0.0453919956140351
0.0435439311594203	0.0436485745614035
0.0422339221014493	0.0421621436403509
0.0407110507246377	0.0407161458333333
0.0391179800724638	0.0390871710526316
0.0375226449275362	0.0375322094298246
0.0361865942028985	0.0361780427631579
0.034807518115942	0.0347423245614035
0.0334437273550725	0.0334183114035088
0.0320471014492754	0.0317406798245614
0.0307167119565217	0.0304872532894737
0.0292929121376812	0.0289295504385965
0.0282421875	0.0276610471491228
0.0269678442028985	0.0259073464912281
0.025627830615942	0.0242852247807018
0.0244604846014493	0.022429413377193
0.0232501132246377	0.020625
0.0221784420289855	0.0184100877192982
0.0211786684782609	0.0162150493421053
0.0200464221014493	0.0134381853070175
0.0190370244565217	0.0105132949561404
0.0181170742753623	0.00824287280701754
0.0171521629558205	0.0055808308573854
0.0163411314647245	0.00347906369667824
0.0152816138037539	0.00187354699932892
0.0144943110459901	0.000945855655300562
0.0136320636472708	0.000410897471188431
0.0128639422065283	0.00015574876818862
0.0121302833819007	5.63574849953832e-05
0.0113851698122008	1.47857386582656e-05
0.0106882133152174	3.96107456140351e-06
0.0100217346014493	9.08717105263158e-07
0.00937214560688406	1.63103070175439e-07


==> Data/alpha_07_iter_6/Pre_Post_BER_4-PAM_AWGN,_dec-soft.txt <==
0.0979472373188406	0.0976137609649123
0.0958288043478261	0.0953255208333333
0.0940109827898551	0.0934066611842105
0.0913802083333333	0.0908497807017544
0.0897633605072464	0.089272889254386
0.0876415307971014	0.0871683114035088
0.0853209918478261	0.0846648848684211
0.0836571557971015	0.0828597861842105
0.0816927083333333	0.0805256304824561
0.0795737092391304	0.0784094024122807
0.0777462635869565	0.0763740405701754
0.0755944293478261	0.0743928179824561
0.0737913269927536	0.0722526041666667
0.0718212182971014	0.070241913377193
0.0699264039855072	0.0681044407894737
0.0680281929347826	0.065991639254386
0.066619678442029	0.0642632949561403
0.0643727355072464	0.0618469024122807
0.062442821557971	0.0597526041666667
0.0602541893115942	0.0574869791666667
0.0589526721014493	0.0606825657894737
0.0589322916666667	0.0554468201754386
0.0568783967391304	0.0532298519736842
0.055336277173913	0.0510217927631579
0.0538088768115942	0.048757538377193
0.0518761322463768	0.0462232730263158
0.0502287137681159	0.0441138980263158
0.0483752264492754	0.0415344024122807
0.0468800951086957	0.0389343475877193
0.0450622735507246	0.0360505756578947
0.0435060009057971	0.0331044407894737
0.0421116394927536	0.0297491776315789
0.0406838768115942	0.0269538103070175
0.0392934782608696	0.0233881578947368
0.0376794610507246	0.0191769462719298
0.0360541213768116	0.0147258771929825
0.0348177083333333	0.0107120339912281
0.032907711627141	0.00623940889154705
0.0319297038784067	0.00433079554231491
0.0305238774055595	0.00224758232671844
0.0292360075068675	0.000896005331957344
0.0279489690959943	0.00036444051549661
0.0267503347285543	0.00011225223567261
0.0255681342230422	3.10794297271353e-05
0.0243836030344203	6.74698464912281e-06
0.023238518700936	1.2484466374269e-06
0.0221283427851292	1.98107360793288e-07
0.0210507416447975	2.76692154594631e-08
0.0200046385002313	3.38279208659948e-09
0.0189912711969586	4.151379048583e-10
0.0180112527418123	4.8374613003096e-11
0.0170625465958692	5.26754048842321e-12
0.0161462873019962	5.43247734874245e-13


==> Data/alpha_07_iter_6/Pre_Post_BER_4-PAM_dicode_alpha=0.7,_dec-hard-Memoryless,_EQ-DFE,_Interleaver-no.txt <==
0.0958316349637681	0.0956784539473684
0.093125	0.0930249451754386
0.0909052309782609	0.0909971217105263
0.0888241621376812	0.0888863760964912
0.0864656929347826	0.0862979714912281
0.0839583333333333	0.0839507949561404
0.0818087635869565	0.0814925986842105
0.0805927309782609	0.0805187774122807
0.0776992753623188	0.0777597313596491
0.0752745697463768	0.0751151315789474
0.0729693161231884	0.0731853070175439
0.0708497509057971	0.0708436129385965
0.0691519474637681	0.0692447916666667
0.0662330163043478	0.0663802083333333
0.0650668025362319	0.0648190789473684
0.0622899682971014	0.0621128015350877
0.060114356884058	0.060219298245614
0.0584839221014493	0.0582908442982456
0.0558842844202899	0.055757264254386
0.0535456295289855	0.0534909539473684
0.0520091711956522	0.0522183388157895
0.0500560461956522	0.0500507127192982
0.0479568614130435	0.0480605811403509
0.0464351222826087	0.0463699287280702
0.044468410326087	0.0444853344298246
0.0424615036231884	0.0424020010964912
0.0401811594202899	0.0401219846491228
0.038729053442029	0.0387225877192982
0.0365364583333333	0.0365124725877193
0.0353272192028986	0.0351377467105263
0.0331855751811594	0.0329673793859649
0.0319191576086957	0.0315686677631579
0.0305174365942029	0.0301123903508772
0.0283927762681159	0.0276864035087719
0.0269882246376812	0.0259189967105263
0.0254846014492754	0.0238575932017544
0.0246178668478261	0.0223649945175439
0.0228674139492754	0.0195751096491228
0.0218766983695652	0.0173135964912281
0.0204240262681159	0.0139288651315789
0.0192306385869565	0.0112835800438596
0.0180570652173913	0.00820997807017544
0.0170334597066386	0.00557751485568761
0.0159274289664378	0.00363320925669437
0.0148227079513707	0.00206459059923906
0.0137649363460393	0.000941311433549628
0.0128289229562249	0.000502073868376134
0.0118565805340929	0.00020650034347918
0.0109893225364442	7.79754897018295e-05
0.0101743733719828	2.16443466341659e-05
0.00866892663043478	2.05866228070175e-06
0.00797798007246377	5.45504385964912e-07
0.00732235280797101	1.85032894736842e-07
0.00671583559782609	5.75657894736842e-08


==> Data/alpha_07_iter_6/Pre_Post_BER_4-PAM_dicode_alpha=0.7,_dec-hard-Memoryless,_EQ-DFE,_Interleaver-random-x-block.txt <==
0.102975543478261	0.103163377192982
0.099900928442029	0.0998293585526316
0.0978821331521739	0.0977138157894737
0.0964498414855072	0.0966625548245614
0.0936611186594203	0.093734923245614
0.0908327672101449	0.0908710252192982
0.0894180253623188	0.0893722587719298
0.0866491168478261	0.0865487938596491
0.0844836956521739	0.08453125
0.0822803442028986	0.0821443256578947
0.0797599637681159	0.0798547149122807
0.0774739583333333	0.0774938322368421
0.0749892436594203	0.0750685307017544
0.0733044610507246	0.073366913377193
0.0709748641304348	0.0709676535087719
0.0692306385869565	0.0692454769736842
0.0664068161231884	0.0662020285087719
0.064534080615942	0.0646861293859649
0.0619384057971014	0.0621306195175439
0.0601873867753623	0.0601308936403509
0.0581787817028986	0.0581544682017544
0.0559210824275362	0.0560101425438597
0.0538615262681159	0.0539891721491228
0.0519757699275362	0.0519168037280702
0.0498816802536232	0.0499211896929825
0.0482365262681159	0.0484189967105263
0.0464226675724638	0.0464391447368421
0.0443415987318841	0.044289336622807
0.0423765851449275	0.0423910361842105
0.0407914402173913	0.0409422971491228
0.0384714673913043	0.0386684484649123
0.0369389719202899	0.0369791666666667
0.0354217617753623	0.0353974780701754
0.0335478940217391	0.0335560581140351
0.0327394701086956	0.0327014802631579
0.0298086503623188	0.0293695175438596
0.0285241168478261	0.0280290570175439
0.0274111186594203	0.0266810581140351
0.0257370923913043	0.0244592927631579
0.0243365036231884	0.0223999451754386
0.0228011775362319	0.0195908717105263
0.0218432971014493	0.0176130756578947
0.020393455615942	0.0141385690789474
0.0189345561594203	0.0101994243421053
0.0179070425724638	0.0070531798245614
0.016771045629529	0.00436112253289474
0.0158606600097769	0.00272708681425787
0.0147076782479296	0.00122486391760652
0.0137747955541528	0.000486703879031857
0.0127703950768631	0.000169195740461717
0.0118629144135264	5.05946953235344e-05
0.0109726528532609	1.19613486842105e-05
0.0101623731884058	2.70285087719298e-06
0.00939708786231884	5.20833333333333e-07
0.00865872622282609	1.13760964912281e-07


==> Data/alpha_07_iter_6/Pre_Post_BER_4-PAM_dicode_alpha=0.7,_dec-hard-Memoryless,_EQ-DFE-Precoding,_Interleaver-no.txt <==
0.103399569746377	0.103021518640351
0.095180027173913	0.0951768092105263
0.0932178442028986	0.0930989583333333
0.0903764719202899	0.090561951754386
0.0879772418478261	0.0880311129385965
0.0857178442028985	0.085640076754386
0.0834578804347826	0.0835094572368421
0.0808242753623188	0.0808045504385965
0.0786594202898551	0.0785416666666667
0.0759420289855072	0.0758449835526316
0.0742040307971014	0.0740542763157895
0.0712126358695652	0.0711691337719298
0.0687132019927536	0.0686506304824561
0.0667357336956522	0.0665494791666667
0.0646501358695652	0.0646217105263158
0.0621897644927536	0.0621210252192982
0.0599201766304348	0.0600657894736842
0.0582433197463768	0.0583326480263158
0.0560224184782609	0.0558216831140351
0.0542227128623188	0.0541591282894737
0.0518693387681159	0.0518619791666667
0.0496710824275362	0.0498396381578947
0.0475724637681159	0.0477220394736842
0.0457903079710145	0.0459162554824561
0.0439860733695652	0.0439329769736842
0.0422044836956522	0.0422772752192982
0.0404472373188406	0.0405489309210526
0.0384833559782609	0.0383723958333333
0.0369027400362319	0.0370374177631579
0.0350854846014493	0.035078125
0.0334307065217391	0.0335841557017544
0.0320601222826087	0.0320689418859649
0.0298052536231884	0.029734100877193
0.0286288496376812	0.0284327028508772
0.0268880208333333	0.0266077302631579
0.0256131114130435	0.025070586622807
0.0240438179347826	0.0230208333333333
0.0225888813405797	0.0210053453947368
0.0216049592391304	0.0192475328947368
0.0200062273550725	0.01625
0.0189707880434783	0.0139329769736842
0.0178425045289855	0.0108778782894737
0.0166972373188406	0.00782140899122807
0.0157772827491293	0.00532733238134095
0.0146079388606563	0.00299221064023696
0.0137360356280193	0.00152366593567251
0.0127233152849251	0.000641110143719037
0.0118842212119003	0.000287535982926722
0.0109711765678684	7.92904104528358e-05
0.0101981793016105	2.14642439588815e-05
0.00943028419384058	5.22889254385965e-06
0.00872077332427536	1.08826754385965e-06
0.00804261548913044	2.74122807017544e-07
0.0073968308423913	3.97478070175439e-08
0.00680212296195652	5.48245614035088e-09


==> Data/alpha_07_iter_6/Pre_Post_BER_4-PAM_dicode_alpha=0.7,_dec-hard-Memoryless,_EQ-DFE-State,_Interleaver-no.txt <==
0.0723607336956522	0.072258086622807
0.0696037137681159	0.0696532346491228
0.0678651494565217	0.0677528782894737
0.0658316349637681	0.0659936951754386
0.0636084692028985	0.0635313870614035
0.0619117980072464	0.0619161184210526
0.0594576539855072	0.0594428453947368
0.0577683423913044	0.0577556195175439
0.0555519701086956	0.0553111293859649
0.0540104166666667	0.0540919682017544
0.052364696557971	0.052280701754386
0.0499932065217391	0.0500842927631579
0.0478832653985507	0.0478796600877193
0.0467464900362319	0.0466413103070175
0.0446767436594203	0.0446984649122807
0.0428085371376812	0.0427364309210526
0.0404704483695652	0.0404324287280702
0.0396778759057971	0.0395641447368421
0.0378504302536232	0.0379098135964912
0.0359114583333333	0.0357929002192982
0.0346631567028986	0.034633360745614
0.0330174365942029	0.0329043311403509
0.0311605525362319	0.0307997532894737
0.0302094655797101	0.0298403234649123
0.0282495471014493	0.0275699013157895
0.0266785552536232	0.0256380208333333
0.0254381793478261	0.0241125274122807
0.0239158740942029	0.0213760964912281
0.0228583559782609	0.0196813322368421
0.0216853487318841	0.0170867598684211
0.0207257699275362	0.0152398574561404
0.0197175045289855	0.0123718475877193
0.0181555706521739	0.00844024122807017
0.0172513175230567	0.00624376993620415
0.0159110845821022	0.00336465785215466
0.015148360799439	0.00221332059988681
0.0141214516708588	0.00114780429897057
0.0131670711742511	0.000519162607421488
0.0123173042675616	0.000237402306389026
0.0115004650418673	8.91978416691214e-05
0.0106639581926553	2.90890524335535e-05
0.00988099071557971	9.68338815789474e-06
0.00916901041666667	2.79879385964912e-06
0.00847617413949275	8.88157894736842e-07


==> Data/alpha_07_iter_6/Pre_Post_BER_4-PAM_dicode_alpha=0.7,_dec-hard-Memoryless,_EQ-SOVA,_Interleaver-no.txt <==
0.0356170742753623	0.0356435032894737
0.0334629755434783	0.0334052905701754
0.0315851449275362	0.031389802631579
0.0302417346014493	0.0297395833333333
0.0284652400362319	0.0279070723684211
0.0268659420289855	0.0257689144736842
0.0248822463768116	0.0231839364035088
0.0236973505434783	0.0208703399122807
0.0222854393115942	0.018312774122807
0.0208491847826087	0.0152590460526316
0.0191944067028985	0.0108765076754386
0.0179076086956522	0.00760827850877193
0.0168072470379774	0.00500774346907415
0.0156663246040482	0.00289187995040343
0.0145326014740352	0.00157245958717979
0.0133370053433719	0.000523935028703257
0.0123258338661552	0.00019234667551231
0.01141347403926	7.10941235068814e-05
0.0104635001067649	1.61487613841999e-05
0.00959534307065217	3.80893640350877e-06
0.00878362658514493	9.52576754385965e-07
0.00802419950181159	1.37061403508772e-07
0.00731452558876812	1.64473684210526e-08
0.00663961050724638	1.37061403508772e-09
0.00601204936594203	0
0.0054444678442029	5.48245614035088e-08
0.00490673799818841	3.15241228070175e-08


==> Data/alpha_07_iter_6/Pre_Post_BER_4-PAM_dicode_alpha=0.7,_dec-soft,_EQ-BCJR-LM,_Interleaver-no.txt <==
0.0743036684782609	0.0730612664473684
0.0717329030797101	0.0702898848684211
0.0694650135869565	0.0675383771929825
0.0680072463768116	0.0661006030701754
0.0659086277173913	0.063523163377193
0.0636560235507246	0.0607901589912281
0.0612007472826087	0.0579858826754386
0.0594327445652174	0.0560882675438596
0.0569180253623188	0.0528625274122807
0.0553623188405797	0.0503618421052632
0.0534595788043478	0.0482380756578947
0.0509437273550725	0.044765625
0.049080615942029	0.0417029879385965
0.0473052536231884	0.0395805921052632
0.0452609827898551	0.0357086074561404
0.0434074954710145	0.0324979440789474
0.0415313632246377	0.0286602247807018
0.0394565217391304	0.0237191611842105
0.0380264945652174	0.0189686129385965
0.0362024456521739	0.0145860745614035
0.0341519474637681	0.00941543311403509
0.0326190745772947	0.00573544864766082
0.0305771221532091	0.00246147595551378
0.0291548295454545	0.00104073215709729
0.027427522206917	0.000326622744331052
0.0258841289984156	7.98367914488748e-05
0.0243457441429112	1.76953888025165e-05
0.0228585009057971	3.13870614035088e-06
0.0214335416666667	4.0844298245614e-07
0.0200752400362319	4.11184210526316e-08


==> Data/alpha_07_iter_6/Pre_Post_BER_4-PAM_dicode_alpha=0.7,_dec-soft,_EQ-BCJR-MLM,_Interleaver-no.txt <==
0.0775520833333333	0.0762397203947368
0.0752836277173913	0.074358552631579
0.0729308197463768	0.0714816337719298
0.0709205163043478	0.0694017269736842
0.0685105298913044	0.0667770010964912
0.0661865942028985	0.0639048793859649
0.0643885869565217	0.0618592379385965
0.0616904438405797	0.0590275493421053
0.0597316576086956	0.0562774122807018
0.0580332880434783	0.0540645559210526
0.0553079710144928	0.0510498903508772
0.0530819746376812	0.0478844572368421
0.0512132019927536	0.0455571546052632
0.0492640398550725	0.0420819627192982
0.04734375	0.0394325657894737
0.0448414855072464	0.0347471217105263
0.0431289628623188	0.0313500548245614
0.0405378170289855	0.0253824013157895
0.0389085144927536	0.0218016721491228
0.0370289855072464	0.016772889254386
0.0354432744565217	0.0125308388157895
0.0332319972826087	0.00773300438596491
0.0315079377840665	0.00410129892037787
0.0299895150128707	0.00167875208093226
0.0281224612001345	0.000588751733285103
0.0265694741162519	0.000188158856571253
0.0250152322462584	4.48348851137972e-05
0.023466180932971	7.96737938596491e-06
0.0219832710597826	1.15679824561404e-06
0.0205681906702899	1.52138157894737e-07
0.0192007676630435	1.91885964912281e-08


==> Data/alpha_07_iter_6/Pre_Post_BER_4-PAM_dicode_alpha=0.7,_dec-soft,_EQ-DFE,_Interleaver-no.txt <==
0.0984901494565217	0.100376918859649
0.0929512001811594	0.0951027960526316
0.0910263813405797	0.0936554276315789
0.0888456748188406	0.0917365679824561
0.0866876132246377	0.0892605537280702
0.0845720108695652	0.0875287828947368
0.0824241394927536	0.0854242050438597
0.0800645380434783	0.0834011787280702
0.0776919157608696	0.0811595394736842
0.0750447237318841	0.0791234923245614
0.0733791893115942	0.0771717379385965
0.0705610280797101	0.075234375
0.0684867527173913	0.0733545778508772
0.0673686594202899	0.0719668311403509
0.0639577672101449	0.0686924342105263
0.0624903759057971	0.0675185032894737
0.0597792119565217	0.064640899122807
0.0579432744565217	0.0634882127192982
0.0558361639492754	0.0612431469298246
0.0541774230072464	0.0599088541666667
0.0521110733695652	0.0578083881578947
0.0500226449275362	0.0560320723684211
0.0478996829710145	0.0537081962719298
0.0459205163043478	0.0515912828947368
0.044182518115942	0.0501535087719298
0.0425447237318841	0.0483347039473684
0.040763134057971	0.0459751918859649
0.0385705389492754	0.0431825657894737
0.0372741168478261	0.0418249725877193
0.0357925724637681	0.0400370065789474
0.0335427989130435	0.0369469572368421
0.03140625	0.0330503015350877
0.030177196557971	0.0305098684210526
0.0290104166666667	0.027788514254386
0.0274388586956522	0.0231750274122807
0.0258157835144928	0.0184888980263158
0.0241791213768116	0.0135670230263158
0.0229121376811594	0.00915090460526316
0.0214190673249976	0.00448764118220388
0.0204776478553652	0.00346979941963495
0.019128309911759	0.00132122967582733
0.0179655268168835	0.00055613803873024
0.0168730540860748	0.000238045289294789
0.0157886925214948	8.07749179910319e-05
0.014701174145179	2.0864787997234e-05
0.0137139017210145	5.33305921052632e-06
0.0127414923007246	1.08552631578947e-06
0.011852004076087	3.01535087719298e-07


==> Data/alpha_07_iter_6/Pre_Post_BER_4-PAM_dicode_alpha=0.7,_dec-soft,_EQ-DFE,_Interleaver-random-x-block.txt <==
0.102165421195652	0.103898026315789
0.100662930253623	0.102511650219298
0.0975685009057971	0.0997354714912281
0.0950520833333333	0.0973485471491228
0.0934341032608696	0.0956832510964912
0.0918834918478261	0.0945662006578947
0.0885948822463768	0.0912465734649123
0.0868919836956522	0.0896107456140351
0.0843161231884058	0.0874246162280702
0.0816530797101449	0.0850836074561404
0.0802428668478261	0.0838007127192982
0.0775356657608696	0.0814268092105263
0.0755791440217391	0.0798252467105263
0.0730859375	0.0771546052631579
0.0713994565217391	0.0758114035087719
0.068648097826087	0.0734032346491228
0.0664985280797101	0.0712232730263158
0.0642447916666667	0.069281798245614
0.0619333106884058	0.0675548245614035
0.059672214673913	0.0654577850877193
0.0583520153985507	0.0639521655701754
0.0555197010869565	0.0616680372807018
0.0542736639492754	0.0602789199561403
0.0522978940217391	0.058523163377193
0.0498754528985507	0.055905975877193
0.047719089673913	0.0540974506578947
0.0464724864130435	0.0530030153508772
0.0442193161231884	0.0503296326754386
0.0424784873188406	0.0483778782894737
0.0399745244565217	0.045773711622807
0.0386945199275362	0.044194764254386
0.0374031929347826	0.042859100877193
0.035023777173913	0.0395497532894737
0.0335382699275362	0.0375911458333333
0.0321484375	0.0353220942982456
0.0306855751811594	0.0324307839912281
0.0290143795289855	0.0282517817982456
0.0275622735507246	0.0240453673245614
0.0256170742753623	0.0175897752192982
0.0245606884057971	0.0145401589912281
0.0232608695652174	0.00908922697368421
0.0216565070505288	0.00464156590801328
0.0203076945357263	0.00200850736944104
0.0192380990816473	0.000855022282655897
0.0180298190333025	0.000261078019183597
0.0168334060949666	6.78994264707927e-05
0.0157514589941502	1.4350176261493e-05
0.0147113066123188	2.43009868421053e-06
0.0137044485960145	3.4265350877193e-07
0.0127535620471014	3.83771929824561e-08


==> Data/alpha_07_iter_6/Pre_Post_BER_4-PAM_dicode_alpha=0.7,_dec-soft,_EQ-DFE-ST-LM,_Interleaver-no.txt <==
0.0818704710144928	0.0810272752192982
0.0799286684782609	0.0789823190789474
0.0778062726449275	0.0770504385964912
0.0754240262681159	0.0743475877192982
0.0731470788043478	0.0716995614035088
0.0709629755434783	0.0692386239035088
0.0699094202898551	0.0682634320175439
0.0673579030797101	0.0655352247807018
0.0645946557971015	0.0623135964912281
0.062770606884058	0.0601000548245614
0.0608248414855072	0.0578522478070175
0.0588836050724638	0.0554392817982456
0.0561582880434783	0.0523814418859649
0.0546280570652174	0.050132264254386
0.0527224864130435	0.0478392269736842
0.0507144474637681	0.0447745339912281
0.0485043025362319	0.0416694078947368
0.0465421195652174	0.0385910087719298
0.0448012907608696	0.0357743969298246
0.0429223278985507	0.0320339912280702
0.0413768115942029	0.0285334429824561
0.039275928442029	0.0244126918859649
0.0374835824275362	0.0196607730263158
0.0358435235507246	0.0154427083333333
0.0339628623188406	0.00967584978070176
0.0324442934782609	0.00553289473684211
0.0308646109750289	0.00326148227081789
0.0291409220532319	0.00130742508004803
0.02773357405401	0.000552873089073165
0.0262067783988564	0.00015634689631719
0.0247466946892015	3.58686809140511e-05
0.023338602807971	6.98464912280702e-06
0.0219906736865942	1.16776315789474e-06
0.0206875158514493	1.39802631578947e-07
0.0194188179347826	1.50767543859649e-08


==> Data/alpha_07_iter_6/Pre_Post_BER_4-PAM_dicode_alpha=0.7,_dec-soft,_EQ-DFE-ST-MLM,_Interleaver-no.txt <==
0.0836316802536232	0.0832223135964912
0.0814283288043478	0.0805242598684211
0.0791332653985507	0.0782983826754386
0.0768868885869565	0.0760457785087719
0.0744553894927536	0.0731674890350877
0.0727824954710145	0.071195860745614
0.0700203804347826	0.0685286458333333
0.0683525815217391	0.0665659265350877
0.0663201992753623	0.0642064144736842
0.0639855072463768	0.0616694078947368
0.0616417572463768	0.0591385690789474
0.0597107110507246	0.0569140625
0.0576466259057971	0.0543469024122807
0.0556538722826087	0.0517632949561403
0.0532670969202899	0.0487637061403509
0.0513145380434783	0.0462849506578947
0.048966259057971	0.0423910361842105
0.0471959918478261	0.0404577850877193
0.0452128623188406	0.0368112664473684
0.0436820652173913	0.0340069901315789
0.0415840126811594	0.0301747532894737
0.0396795742753623	0.0257750822368421
0.0378843976449275	0.0214110471491228
0.0361531929347826	0.0166371984649123
0.0344282155797101	0.0119407894736842
0.0329047780797101	0.00704427083333333
0.0311012280923492	0.00404291296919625
0.0294801201372998	0.00190519147591972
0.0278772695351464	0.000693630584558562
0.0264104764356915	0.000233924668735574
0.0250019982754915	6.64252324331861e-05
0.0235733186141304	1.3703399122807e-05
0.0221937579257246	2.10115131578947e-06
0.0208671648550725	3.34429824561403e-07
0.0195971625905797	3.70065789473684e-08


==> Data/alpha_07_iter_6/Pre_Post_BER_4-PAM_dicode_alpha=0.7,_dec-soft,_EQ-DFE-ST-SOVA,_Interleaver-no.txt <==
0.0832178442028985	0.0824602521929825
0.0819972826086957	0.0810204221491228
0.0799230072463768	0.0790604440789474
0.0774082880434783	0.0763267543859649
0.0747361865942029	0.0734793037280702
0.0730587635869565	0.0717180646929825
0.0700945425724638	0.0684573739035088
0.0683322010869565	0.0664583333333333
0.0661322463768116	0.0643393640350877
0.0640687273550725	0.0616008771929825
0.0618563179347826	0.0591611842105263
0.059567481884058	0.0564555921052632
0.0579177989130435	0.0545990953947368
0.0557506793478261	0.0519668311403509
0.0535863903985507	0.0489268092105263
0.0517408288043478	0.0466234923245614
0.0496410778985507	0.0433628015350877
0.0476432291666667	0.0408586896929825
0.0459148550724638	0.0381208881578947
0.0438371829710145	0.0343167489035088
0.0420170969202899	0.0308189418859649
0.0400249094202899	0.0265186403508772
0.0381436820652174	0.0212397203947368
0.0360563858695652	0.0161437774122807
0.0349054574275362	0.0123560855263158
0.0332829483695652	0.00842722039473684
0.031265471689621	0.00428210471831753
0.0297185918449505	0.00217818852687274
0.0282391824723686	0.000865805810295942
0.026728440865447	0.000266760224812713
0.0252891089382914	7.0546932667024e-05
0.0238672949375287	1.50734686983574e-05
0.0225054528985507	2.54934210526316e-06
0.0212078170289855	4.37225877192982e-07


==> Data/alpha_07_iter_6/Pre_Post_BER_4-PAM_dicode_alpha=0.7,_dec-soft,_EQ-DFE-State,_Interleaver-no.txt <==
0.0724988677536232	0.0722272478070175
0.0702841938405797	0.0703118146929824
0.067674365942029	0.0671573464912281
0.0662856657608696	0.0653289473684211
0.0640449501811594	0.0634237938596491
0.0617991394927536	0.0604646381578947
0.0602479619565217	0.0590494791666667
0.0580066802536232	0.0565501644736842
0.0563751132246377	0.0544442160087719
0.0544485960144928	0.0519490131578947
0.0523992300724638	0.0496038925438596
0.0505213994565217	0.0472553453947368
0.048963428442029	0.0447875548245614
0.0470057744565217	0.0421888706140351
0.0452304121376812	0.0399568256578947
0.0432359601449275	0.0360875822368421
0.0416836503623188	0.0330585252192982
0.0394163269927536	0.0287883771929825
0.0382472826086956	0.0261615953947368
0.0365540081521739	0.0211896929824561
0.0349665987318841	0.0168050986842105
0.0333259737318841	0.0119825932017544
0.0316128849637681	0.00810444078947368
0.0303486722921434	0.00452978921398892
0.0287843752813034	0.00213062377410919
0.0275882601438909	0.000984038130913837
0.026038702126314	0.000315014576231576
0.0247231920465616	9.50501361685572e-05
0.023417584019414	2.40847338702418e-05
0.0221612737771739	4.67516447368421e-06
0.0209230095108696	7.23684210526316e-07
0.0197278770380435	1.46655701754386e-07
0.0185778340126812	1.37061403508772e-08


==> Data/alpha_07_iter_6/Pre_Post_BER_4-PAM_dicode_alpha=0.7,_dec-soft,_EQ-SOVA,_Interleaver-no.txt <==
0.098635643115942	0.100668859649123
0.0916304347826087	0.0938658168859649
0.089377830615942	0.0914398300438597
0.0862805706521739	0.0889631304824561
0.0845867300724638	0.0871861293859649
0.0823092164855073	0.0849355811403509
0.0799813179347826	0.0825918311403509
0.0784250452898551	0.0810985471491228
0.075880321557971	0.0784902686403509
0.0727462635869565	0.0754139254385965
0.0710563858695652	0.0738185307017544
0.0686662137681159	0.0715001370614035
0.0670057744565217	0.069914336622807
0.0639838088768116	0.0667399945175439
0.0620748414855072	0.0644414747807018
0.0598324275362319	0.062023711622807
0.0572571331521739	0.0596025219298246
0.0553266530797101	0.0573067434210526
0.0536639492753623	0.05546875
0.0511520606884058	0.0521196546052632
0.04921875	0.0501829769736842
0.0468682065217391	0.0465289199561403
0.0447356204710145	0.0434422971491228
0.0430904664855072	0.0410354989035088
0.041069972826087	0.0379708059210526
0.0387641530797101	0.0331887335526316
0.0369395380434783	0.0275774396929825
0.0352326766304348	0.0216995614035088
0.0333327672101449	0.0155578399122807
0.031799705615942	0.0108826754385965
0.0300652173913043	0.00556578947368421
0.0284393772560746	0.00255168590621535
0.0266395204000386	0.000762280458360107
0.0251335190698423	0.000220568721449585
0.0236177450698346	4.6393795995777e-05
0.0221621467391304	7.96875e-06
0.0207485405344203	9.1968201754386e-07
0.0193697780797101	1.05537280701754e-07
0.0180673335597826	1.37061403508772e-09


==> Data/alpha_07_iter_6/Pre_Post_BER_4-PAM_dicode_alpha=0.7,_dec-soft,_EQ-SOVA5,_Interleaver-no.txt <==
0.0802672101449275	0.083351836622807
0.0778974184782609	0.0809820449561404
0.0759669384057971	0.0790734649122807
0.0740075860507246	0.0774410635964912
0.071778759057971	0.0750726425438596
0.0695459692028985	0.0727398574561404
0.0668319746376812	0.0695689418859649
0.065564990942029	0.0687280701754386
0.063416553442029	0.0668352521929825
0.0613988903985507	0.0641344572368421
0.0595878623188406	0.0626754385964912
0.0572016530797101	0.0598766447368421
0.055411571557971	0.0577556195175439
0.0532410552536232	0.0556469298245614
0.0514221014492754	0.0535731907894737
0.049359714673913	0.0506428179824561
0.0476302083333333	0.0489199561403509
0.0459182518115942	0.0461047149122807
0.0441479846014493	0.0437835800438596
0.042379981884058	0.0410183662280702
0.0406901041666667	0.0374616228070175
0.0387890625	0.0339446271929825
0.0371184329710145	0.0288301809210526
0.0352575860507246	0.0235574287280702
0.0341661005434783	0.0195024671052632
0.0322973278985507	0.0127597313596491
0.0311033740942029	0.00955112390350877
0.0295951152593993	0.00497493166793796
0.0279962814645309	0.00225993514831487
0.0269138187245345	0.00123928384685022
0.025694211913593	0.000464588975400587
0.0244634751700339	0.000143654485065105
0.0233348619762193	4.0452571722086e-05
0.0221982914402174	9.03508771929825e-06
0.0211146512681159	2.02713815789474e-06
0.0200981963315217	3.83771929824561e-07
0.0191138360507246	4.52302631578947e-08


==> Figures/DFE_State_Diagram.tikz <==
% % \documentclass[tikz,border=5pt]{standalone}
% \documentclass[tikz,float=false,crop=true]{standalone}
% \usepackage{pgfplots}
% \usetikzlibrary {arrows.meta,shapes.misc,calc}
% \usepackage{amsmath}
% \usetikzlibrary{shapes.geometric}
% \usetikzlibrary {positioning}
% \usetikzlibrary{graphs,graphs.standard,quotes}
% \usetikzlibrary{chains,shadows,shapes,fit,backgrounds,arrows,positioning,decorations.pathreplacing}
% \usetikzlibrary{automata, arrows}
% \pgfplotsset{compat=newest}
% \begin{document}

\tikzset{
->, % makes the edges directed 
>=latex,
% >=stealth’, % makes the arrow heads bold 
node distance=5cm, % specifies the minimum distance between two nodes. Change if necessary. 
every state/.style={thick, fill=gray!10}, % sets the properties for each ’state’  
% node initial text=$ $, % sets the text that appears on the start arrow 
}

\begin{tikzpicture} 

\node[state] (1) {$c$}; 
\node[state, below left = 8em and 5.5em of 1] (2) {$l$}; 
\node[state, below right = 8em and 5.5em of 1] (3) {$r$}; 

\draw (1) edge[bend right=10, left=0.3, very thin,dashed] node[yshift=-1em, xshift=0.4em]{$\gamma_{i+1}(c,r)$} (3) 
      (3) edge[bend right=10, right=0.3, very thin] node{$\gamma_{i+1}(r,c)$} (1)
      (2) edge[bend right=10, above=0.3, thick,red,dashed] node[below] {$\gamma_{i+1}(l,r)$} (3) 
      (3) edge[bend right=10, below=0.3, thick,red,dotted] node[above] {$\gamma_{i+1}(r,l)$} (2)
      (1) edge[bend left=10, right=0.3, thick,dotted] node{$\gamma_{i+1}(c,l)$} (2) 
      (2) edge[bend left=10, left=0.3, very thin] node[yshift=0.75em]{$\gamma_{i+1}(l,c)$} (1)
      (1) edge[loop above, thick,blue] node{$ \gamma_{i+1}(c,c)$} (1)
      (2) edge[loop left,thick,dotted] node{$\gamma_{i+1}(l,l)$} (2) 
      (3) edge[loop right,dashed] node{$\gamma_{i+1}(r,r)$} (3);
      
      
\end{tikzpicture}

% \end{document}




==> Figures/Experimental_Setup.tikz <==
% \documentclass[tikz,float=false,crop=true]{standalone}
% \usepackage{pgfplots}
% \usetikzlibrary {arrows.meta,shapes.misc,calc}
% \usepackage{amsmath}
% \usetikzlibrary{shapes.geometric}
% \usetikzlibrary {positioning}
% \usetikzlibrary{graphs,graphs.standard,quotes}
% \pgfplotsset{compat=newest}
% \begin{document}

\tikzstyle{block} = [draw, line width = 1pt, fill=black!20, rectangle, minimum height=65pt, minimum width=65pt, rounded corners=0.1cm, text width=7em,align=center]
    
\tikzstyle{block2} = [draw, line width = 1pt, fill=black!20, rectangle, minimum height=40pt, minimum width=30pt, rounded corners=0.1cm, text width=5em,align=center]

\tikzstyle{block3} = [draw,line width = 1pt, fill=black!20, rectangle, minimum height=25pt, minimum width=30pt, rounded corners=0.1cm, text width=1.6cm,align=center]

\tikzstyle{Cir} = [draw, circle,  minimum size=2.5em]

\begin{tikzpicture}[auto, node distance=1cm,>=Stealth,line width=0.5pt]
 
    %% placing the blocks
    % TX
    \node [block] (Input) {PRBS31-generated PAM-4 (xx~GS/s DAC)};
    \node [block2,right = of Input] (Driver) {Driver {30 GHz}}; 
    \node [block2,below = of Driver] (MZM) { MZM (35 GHz)};
    \node [block2,left = of MZM, xshift=-10pt] (ECL) { 1342~nm ECL};
    
    %Channel
    \node [Cir, align=center, xshift=3.2em, yshift=1.3em,right of=MZM] (Fiber)  {};
    \node [Cir, align=center, xshift=3.6em, yshift=1.3em,right of=MZM] (Fiber)  {};
    \node [Cir, align=center, xshift=4.0em, yshift=1.3em,right of=MZM] (Fiber)  {};
    
    % RX
    \node [block2, right = 2.5cm of MZM] (VA) {Variable Attenuator};
    \node [block2, right = of VA] (PD) { Photo Diode};
    \node [block2, above =  of  PD] (Osc) {Oscilloscope (Matlab: FFE)};

    
    % We draw edges between nodes
    \draw [draw,->] (Input) -- (Driver);
    \draw [draw,blue,line width=1pt,->] (ECL) -- (MZM);
    \draw [draw,->] (Driver) -- (MZM);
    \draw [draw,blue,line width=1pt,->] (MZM) -- node[midway, below, black]{SSMF} (VA);
    \draw [draw,blue,line width=1pt,->] (VA) -- (PD);
    \draw [draw,->] (PD) -- (Osc);

     
    
    
\end{tikzpicture}

% \end{document}



==> Figures_ECOC/DFE_State_Blk_Diagram.tikz <==

\tikzstyle{block} = [draw, line width = 1pt, fill=black!20, rectangle, minimum height=25pt, minimum width=45pt, rounded corners=0.1cm, text width=30pt,align=center]

\tikzstyle{block2} = [draw,line width = 1pt, fill=black!20,rectangle, minimum height=20pt, minimum width=5pt, rounded corners=0.1cm, text width=40pt,align=center]
    
\tikzstyle{Cir} = [draw, circle,  minimum size=1.5em]

\tikzstyle{input} = [coordinate]

\begin{tikzpicture}[auto, node distance=0.5cm,line width=0.5pt,>=latex]
 
    %% placing the blocks
    %% TX
    \node [inner sep=0pt, text width=2em] (input_t) {Info. Bits};
    \node [block, right = 1em of input_t] (ENC) {LDPC ENC.};
    \node [block, right = 1em of ENC] (Map) {Mapper};
     
    
    %% channel
    \node [block, right = 2.5em of Map] (shifter) {$1+\alpha D$};
    \node [inner sep=-1pt, right = 1em of shifter] (plus){$\bigoplus$};
    \node [inner sep=1pt,above= 2em of plus, text width = 4em, align = center] (noise) {AWGN $n_i$};
    
    %% RX
    \node [inner sep=-1pt, right = 3em of plus] (DFE){$\bigoplus$}; 
    \node [inner sep=-1pt, above = of DFE] (times){$\bigotimes$}; 
    \node [block2, text width=1.5em,above right = of times,xshift=40pt] (delay){$D$};
    \node [inner sep=-1pt, right = 3em of plus] (DFE){$\bigoplus$};
    
    \node [block2,draw=blue,fill=blue!20,text width=8em, right = 0.8cm of DFE,scale=1] (ProbUpd){$ \PsVec{i} = \PsVec{i-1} \nbA_{i-1} $};
    \node [input, left = 0.4cm of ProbUpd] (ProbUpdIn){};
    \node [input, right = 0.4cm of ProbUpd] (ProbUpdOut){};
    
    \node [block,draw=blue,fill=blue!20,text width=6em,right = 5em of ProbUpd] (Demap){\textbf{\emph{State}} \\ \textbf{\emph{Demapper}}};
    \node [input,right = 1cm of ProbUpd] (midNode2){};
    \node [block2,text width=1.5em, above= of midNode2] (decision){$\mathcal{F}$};
    \node [block, right = 1em of Demap] (DEC){LDPC DEC.};
    \node [input, right = 1.5em of DEC] (out1){};
    
    %% labels
    \node [above right= of decision,xshift = -7em, text width=9em,align=center] () { $\xhat_i$}; 
    \node [above = of times,yshift = 0.4em, text width=9em,align=center] () { $\xhat_{i-1}$}; 
    \node [right = of times,xshift = -0.5em,yshift = 0.5em, text width=1em,align=center] () { $\PsVec{i-1}$}; 
    \node [ left= of times,xshift=1.5em] () { $\alpha$}; 
    % \node [ left= 0.01cm of decision] () {Decision}; 
    \node [ below= 0.01cm of delay] () {Delay}; 
 

    % We draw edges between nodes
    %% TX
    \draw [draw,->] (input_t) -- (ENC);
    \draw [draw,->] (ENC) -- (Map); 
    
    %% Chn
    \draw [draw,->] (Map) -- node[midway,above] { } (shifter);
    \draw [draw,->] (Map) -- node [at start,above, xshift = -2em, yshift= 1.5em, text width = 8em, align = center] {{PAM4 \\$x_i\in\{\pm 1 ,\pm 3\}$}} (shifter);
    \draw [draw,->] (shifter) -- node [at start,below, xshift = -1em, yshift= -1.5em, text width = 4em] {{}} (plus);
    \draw [draw] (plus) -- node [near start,below] {$y_i$} (DFE);
    \draw [draw,->] (noise) -- node [at start,below, xshift = -1em, yshift= -1.5em, text width = 6em] {} (plus); 
    
    
    %% RX
    \draw [draw,<-] (DFE) -- node[left,midway]{$-$} (times); 
    \draw [draw,<-] (times) |- (delay); 
    \draw [draw] (delay) -| (decision);
    \draw [draw,<-] (decision) -- (midNode2);
    \draw [draw,->] (midNode2) -- node[below,near start,align = center]{$\PsVec{i}$ \\$\yeq_i$} (Demap);
    \draw [draw,->] (DFE) -- node [at start,xshift= 2em,below,text width=3em] {$\yeq_i$} (ProbUpd);
    \draw [draw] (ProbUpd) -- (midNode2);
    \draw [draw,->] (Demap) -- node [at start,above, xshift = 1em, yshift= 1.5em, text width = 3em] {} (DEC);
    \draw [draw,->] (DEC) -- node [at end, right, text width=4 em] {Dec. Bits} (out1);
    
    \draw [draw,blue,thick,<-] (ProbUpdIn) -- ($(ProbUpdIn)+(0,4.75em)$);
    \draw [draw,blue,thick,->] (ProbUpdOut) -- ($(ProbUpdOut)+(0,4.75em)$);
    \draw [draw,blue,thick,->] (ProbUpdIn) -- (ProbUpd);
    \draw [draw,blue,thick] (ProbUpd) -- (ProbUpdOut);
    \draw [draw,blue,thick] (delay) -- ($(ProbUpdIn)+(0,4.75em)$);
    \draw [draw,blue,thick,<-] (delay) -- ($(ProbUpdOut)+(0,4.75em)$);
    
     %% DFE frame
    \draw [fill=blue,rounded corners=1mm,thick,dotted,fill opacity=0.05] ($(times.north west)+(-1em,4em)$) rectangle ($(decision.south east)+(0.5em,-4.5em)$);
    \node[text width=12em,align=center] at ($(ProbUpd)+(0,-2.5em)$) {\textbf{\emph{DFE with State Tracking}}};
    
    %% Chn frame
    \draw [fill=orange,rounded corners=1mm,thick,dotted,fill opacity=0.05] ($(times.north west)+(-1em,4em)$) rectangle ($(shifter.south west)+(-0.5em,-1.8em)$);
    \node[text width=10em,align=center] at ($(shifter)+(2em,-2.5em)$) {PR Channel};
    
    %%  BER Arrows
    \draw [draw,thick,dashed,-]  ($(Demap.east)+(0.4em,0em)$) -- ($(Demap.east)+(0.4em,4em)$) node [at end, above, text width=7 em] {Pre-FEC BER};
    \draw [draw,thick,dashed,-]  ($(DEC.east)+(0.4em,0em)$) -- ($(DEC.east)+(0.4em,2em)$) node [at end, above, text width=7 em] {Post-FEC BER};
 
\end{tikzpicture}




==> Figures_ECOC/DFE_transition_model.tikz <==
\tikzset{
->, % makes the edges directed 
>=latex,
% >=stealth’, % makes the arrow heads bold 
node distance=5cm, % specifies the minimum distance between two nodes. Change if necessary. 
every state/.style={thick, fill=gray!10}, % sets the properties for each ’state’  
% node initial text=$ $, % sets the text that appears on the start arrow 
}
\begin{tikzpicture} 

\node[state] (1) {$c$}; 
\node[state, below left = 8em and 5.5em of 1] (2) {$l$}; 
\node[state, below right = 8em and 5.5em of 1] (3) {$r$}; 

\draw (1) edge[bend right=10, left=0.3, very thin] node{$P_{r|c}$} (3) 
      (3) edge[bend right=10, right=0.3, very thin] node{$P_{c|r}$} (1)
      (2) edge[bend right=10, above=0.3, thick,red] node[below] {$P_{r|l}$} (3) 
      (3) edge[bend right=10, below=0.3, thick,red] node[above] {$P_{l|r}$} (2)
      (1) edge[bend right=10, left=0.3, very thin] node{$P_{l|c}$} (2) 
      (2) edge[bend right=10, right=0.3, very thin] node{$P_{c|l}$} (1)
      (1) edge[loop above, thick,blue] node{$ P_{c|c}=P(c|\yeq_{i-1},c)$} (1)
      (2) edge[loop left, very thin] node{$P_{l|l}$} (2) 
      (3) edge[loop right, very thin] node{$P_{r|r}$} (3);
      
      
\end{tikzpicture}

% \begin{tikzpicture} 

% \node[state] (1) {$C$}; 
% \node[state, below left = 8em and 5.5em of 1] (2) {$L$}; 
% \node[state, below right = 8em and 5.5em of 1] (3) {$R$}; 

% \draw (1) edge[bend right=10, left=0.3, very thin] node{$P_{R|C}$} (3) 
%       (3) edge[bend right=10, right=0.3, very thin] node{$P_{C|R}$} (1)
%       (2) edge[bend right=10, above=0.3, thick,red] node[below] {$P_{R|L}$} (3) 
%       (3) edge[bend right=10, below=0.3, thick,red] node[above] {$P_{L|R}$} (2)
%       (1) edge[bend right=10, left=0.3, very thin] node{$P_{L|C}$} (2) 
%       (2) edge[bend right=10, right=0.3, very thin] node{$P_{C|L}$} (1)
%       (1) edge[loop above, thick,blue] node{$ P_{C|C}=P(s_{i}=C|\yeq_{i-1},s_{i-1}=C)$} (1)
%       (2) edge[loop left, very thin] node{$P_{L|L}$} (2) 
%       (3) edge[loop right, very thin] node{$P_{R|R}$} (3);
      
      
% \end{tikzpicture}

==> Figures_ECOC/combiFig.tikz <==

\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
\definecolor{mycolor2}{rgb}{0.85000,0.32500,0.09800}%
\definecolor{mycolor3}{rgb}{0.92900,0.69400,0.12500}%
\definecolor{mycolor4}{rgb}{0.49400,0.18400,0.55600}%
\definecolor{mycolor5}{rgb}{0.46600,0.67400,0.18800}%
%

%+1.731899


\begin{tikzpicture}[font=\LARGE]
\def\WD{4.521};
\def\HT{3.566};
\def\d{1.2};
\def\SP{\d*\WD};
\def\SPP{2*\d*\WD};

\begin{axis}[name=leftplot,
width=\WD in,
height=\HT in,
at={(0in,0.481in)},
scale only axis,
xmin=10,
xmax=18,
xlabel style={font=\LARGE\color{white!15!black}},
xlabel={SNR [dB]},
ymode=log,
ymin=8e-3,
ymax=1e-1,
ylabel style={font=\LARGE\color{white!15!black}},
ylabel={Pre-FEC BER},
axis background/.style={fill=white},
title style={font=\bfseries}, 
xmajorgrids,
ymajorgrids,
yminorgrids,
legend style={at={(0.01,0.995)}, anchor=north west, legend cell align=left, align=left, draw=white!15!black}
] 

%% AWGN Baseline
%% SD
\addplot [color=mycolor1, line width =2pt
]
file {"Data/alpha_07_iter_6/PreBER_4-PAM AWGN, dec-soft.txt"};
%\addlegendentry{AWGN, SD } 


%% HD
\addplot [color=mycolor1, line width =1pt
]
file {"Data/alpha_07_iter_6/PreBER_4-PAM AWGN, dec-hard-Memoryless.txt"};
%\addlegendentry{AWGN, HD } 



%%% alpha = 0.7
%%% DFE
%% SD
\pgfplotstableread{Data/alpha_07_iter_6/PreBER_4-PAM dicode alpha=0.7, dec-soft, EQ-DFE, Interleaver-no.txt}\mydata;
\addplot [color=mycolor2, line width =2pt, mark=*, mark options={solid, fill=white!60!mycolor4} ]
table[x expr=\thisrowno{0}+1.7319,y index=1]
{\mydata};
%\addlegendentry{ DFE SD} 

%% SD + Interleaver
\pgfplotstableread{Data/alpha_07_iter_6/PreBER_4-PAM dicode alpha=0.7, dec-soft, EQ-DFE, Interleaver-random-x-block.txt}\mydata;
\addplot [color=mycolor2, dashed, line width =2pt]
table[x expr=\thisrowno{0}+1.7319,y index=1]
{\mydata};
%\addlegendentry{ DFE SD Ilv.} 



%% HD
\pgfplotstableread{Data/alpha_07_iter_6/PreBER_4-PAM dicode alpha=0.7, dec-hard-Memoryless, EQ-DFE, Interleaver-no.txt}\mydata;
\addplot [color=mycolor2,line width =1pt,mark=triangle*, mark options={solid, fill=white!60!mycolor4} ]
table[x expr=\thisrowno{0}+1.7319,y index=1]
{\mydata};
%\addlegendentry{ DFE HD}

%% HD + Interleaver
\pgfplotstableread{Data/alpha_07_iter_6/PreBER_4-PAM dicode alpha=0.7, dec-hard-Memoryless, EQ-DFE, Interleaver-random-x-block.txt}\mydata;
\addplot [color=mycolor2, dashed,line width =1pt]
table[x expr=\thisrowno{0}+1.7319,y index=1]
{\mydata};
%\addlegendentry{ DFE HD Ilv.}


%% HD + Precode
\pgfplotstableread{Data/alpha_07_iter_6/PreBER_4-PAM dicode alpha=0.7, dec-hard-Memoryless, EQ-DFE-Precoding, Interleaver-no.txt}\mydata;
\addplot [color=mycolor4,line width =1pt,mark=square*, mark options={solid, fill=white!60!mycolor4} ]
table[x expr=\thisrowno{0}+1.7319,y index=1]
{\mydata};
%\addlegendentry{ DFE HD Prec} 

%% SD Memory
\pgfplotstableread{Data/alpha_07_iter_6/PreBER_4-PAM dicode alpha=0.7, dec-hard-Memoryless, EQ-DFE-State, Interleaver-no.txt}\mydata;
\addplot [color=mycolor3, line width =2pt, mark=+, mark options={solid, scale=1.5, fill=white!60!mycolor4} 
]
table[x expr=\thisrowno{0}+1.7319,y index=1]
{\mydata};
%\addlegendentry{ DFE SD Mem.}

%% SOVA
\pgfplotstableread{Data/alpha_07_iter_6/PreBER_4-PAM dicode alpha=0.7, dec-soft, EQ-SOVA, Interleaver-no.txt}\mydata;
\addplot [color=mycolor5,line width =2pt,mark=diamond*, mark options={solid, fill=white!60!mycolor5} ]
table[x expr=\thisrowno{0}+1.7319,y index=1]
{\mydata};
%\addlegendentry{ SOVA} 

%% VA
\pgfplotstableread{Data/alpha_07_iter_6/PreBER_4-PAM dicode alpha=0.7, dec-hard-Memoryless, EQ-SOVA, Interleaver-no.txt}\mydata;
\addplot [color=mycolor5,line width =1pt,mark=x, mark options={solid, fill=white!60!mycolor5} ]
table[x expr=\thisrowno{0}+1.7319,y index=1]
{\mydata};
%\addlegendentry{ SOVA} 


%% BCJR
% \pgfplotstableread{Data/alpha_07_iter_6/PreBER_4-PAM dicode alpha=0.7, EQ-BCJR+LDPC.txt}\mydata;
% \addplot [color=pink,line width =2pt,mark=pentagon*, mark options={solid, fill=white!60!pink} ]
% table[x expr=\thisrowno{0}+1.7319,y index=1]
% {\mydata};
% %\addlegendentry{ BCJR} 

% rectangle zoom zone
\draw[dashed,line width=1pt] (axis cs: 14.5,2.2e-2) rectangle (axis cs: 16.2,1.8e-2);
\draw[-, draw opacity=0.9] (16.2,2.2e-2) -- (17,6e-2) node[] {};

 
\end{axis} 


\begin{axis}[name=leftplot_inset,
width=0.45*\WD in,
height=0.16*\WD in,
anchor=north east,
at={(leftplot.north east)},xshift=-2pt,yshift=-2pt,
scale only axis,
xmin=14.5,
xmax=16.2,
every x tick label/.append style={font=\small},
ymode=log,
ymin=1.8e-2,
ymax=2.2e-2,
every y tick label/.append style={font=\small},
ytick pos=left,
%%%%%%%%%%%% Customize ticks
ytick={2e-2},
yticklabels={$0.02$},
%%%%%%%%%%%%
axis background/.style={fill=white},
title style={font=\bfseries}, 
xmajorgrids,
ymajorgrids,
yminorgrids,
] 


%%% alpha = 0.7
%%% DFE
%% SD
\pgfplotstableread{Data/alpha_07_iter_6/PreBER_4-PAM dicode alpha=0.7, dec-soft, EQ-DFE, Interleaver-no.txt}\mydata;
\addplot [color=mycolor2, line width =2pt, mark=*, mark options={solid, fill=white!60!mycolor4} ]
table[x expr=\thisrowno{0}+1.7319,y index=1]
{\mydata};
%\addlegendentry{ DFE SD} 

%% SD + Interleaver
\pgfplotstableread{Data/alpha_07_iter_6/PreBER_4-PAM dicode alpha=0.7, dec-soft, EQ-DFE, Interleaver-random-x-block.txt}\mydata;
\addplot [color=mycolor2, dashed, line width =2pt]
table[x expr=\thisrowno{0}+1.7319,y index=1]
{\mydata};
%\addlegendentry{ DFE SD Ilv.} 



%% HD
\pgfplotstableread{Data/alpha_07_iter_6/PreBER_4-PAM dicode alpha=0.7, dec-hard-Memoryless, EQ-DFE, Interleaver-no.txt}\mydata;
\addplot [color=mycolor2,line width =1pt,mark=triangle*, mark options={solid, fill=white!60!mycolor4} ]
table[x expr=\thisrowno{0}+1.7319,y index=1]
{\mydata};
%\addlegendentry{ DFE HD}

%% HD + Interleaver
\pgfplotstableread{Data/alpha_07_iter_6/PreBER_4-PAM dicode alpha=0.7, dec-hard-Memoryless, EQ-DFE, Interleaver-random-x-block.txt}\mydata;
\addplot [color=mycolor2, dashed,line width =1pt]
table[x expr=\thisrowno{0}+1.7319,y index=1]
{\mydata};
%\addlegendentry{ DFE HD Ilv.}


%% HD + Precode
\pgfplotstableread{Data/alpha_07_iter_6/PreBER_4-PAM dicode alpha=0.7, dec-hard-Memoryless, EQ-DFE-Precoding, Interleaver-no.txt}\mydata;
\addplot [color=mycolor4,line width =1pt,mark=square*, mark options={solid, fill=white!60!mycolor4} ]
table[x expr=\thisrowno{0}+1.7319,y index=1]
{\mydata};
%\addlegendentry{ DFE HD Prec} 

%% SD Memory
\pgfplotstableread{Data/alpha_07_iter_6/PreBER_4-PAM dicode alpha=0.7, dec-hard-Memoryless, EQ-DFE-State, Interleaver-no.txt}\mydata;
\addplot [color=mycolor3, line width =2pt, mark=+, mark options={solid, scale=1.5, fill=white!60!mycolor4} 
]
table[x expr=\thisrowno{0}+1.7319,y index=1]
{\mydata};
%\addlegendentry{ DFE SD Mem.}

%% SOVA
\pgfplotstableread{Data/alpha_07_iter_6/PreBER_4-PAM dicode alpha=0.7, dec-soft, EQ-SOVA, Interleaver-no.txt}\mydata;
\addplot [color=mycolor5,line width =2pt,mark=diamond*, mark options={solid, fill=white!60!mycolor5} ]
table[x expr=\thisrowno{0}+1.7319,y index=1]
{\mydata};
%\addlegendentry{ SOVA} 

%% VA
\pgfplotstableread{Data/alpha_07_iter_6/PreBER_4-PAM dicode alpha=0.7, dec-hard-Memoryless, EQ-SOVA, Interleaver-no.txt}\mydata;
\addplot [color=mycolor5,line width =1pt,mark=x, mark options={solid, fill=white!60!mycolor5} ]
table[x expr=\thisrowno{0}+1.7319,y index=1]
{\mydata};
%\addlegendentry{ SOVA} 


%% BCJR
% \pgfplotstableread{Data/alpha_07_iter_6/PreBER_4-PAM dicode alpha=0.7, EQ-BCJR+LDPC.txt}\mydata;
% \addplot [color=pink,line width =2pt,mark=pentagon*, mark options={solid, fill=white!60!pink} ]
% table[x expr=\thisrowno{0}+1.7319,y index=1]
% {\mydata};
% %\addlegendentry{ BCJR} 

% rectangle zoom zone
\draw (axis cs: 14.5,2.2e-2) rectangle (axis cs: 16.2,1.8e-2);
% \draw[-, draw opacity=0.9] (14.82,1.25e-5) -- (12,1e-3) node[] {};

%%%%%%% Reference line
\draw[<->,draw opacity=0.9] (14.68,2e-2) -- (15.53,2e-2) node[midway,above, align=center,text width = 8 em,scale=0.45] {0.85 dB};
\draw[<->,draw opacity=0.9] (15.53,2e-2) -- (15.80,2e-2) node[midway,below,yshift=-0.3em,xshift=0em,align=center,text width = 8 em,scale=0.45,fill=white,fill opacity=0.8] {0.27 dB};
\draw[<->,draw opacity=0.9] (15.80,2e-2) -- (15.97,2e-2) node[midway,below,yshift=-0.3em,xshift=1.4em, align=center,text width = 7 em,scale=0.45,fill=white,fill opacity=0.8] {0.17 dB};

 
\end{axis} 



\begin{axis}[name=centerplot,
width=\WD in,
height=\HT in,
at={(\SP in,0.481in)},
scale only axis,
xmin=6e-3,
xmax=3e-2,
xlabel style={font=\LARGE\color{white!15!black}},
xlabel={Pre-FEC BER},
ymode=log,
ymin=1e-7,
ymax=1e-2,
ylabel style={font=\LARGE\color{white!15!black}},
ylabel={Post-FEC BER},
axis background/.style={fill=white},
title style={font=\bfseries}, 
xmajorgrids,
ymajorgrids,
legend style={at={(0.01,0.995)}, anchor=north west, legend cell align=left, align=left, draw=white!15!black}
] 

%% AWGN Baseline
%% SD
\addplot [color=mycolor1, line width =2pt
]
file {"Data/alpha_07_iter_6/Pre_Post_BER_4-PAM AWGN, dec-soft.txt"};
%\addlegendentry{AWGN, SD } 


%% HD
\addplot [color=mycolor1, line width =1pt
]
file {"Data/alpha_07_iter_6/Pre_Post_BER_4-PAM AWGN, dec-hard-Memoryless.txt"};
%\addlegendentry{AWGN, HD } 



%%% alpha = 0.7
%%% DFE
%% SD
\pgfplotstableread{Data/alpha_07_iter_6/Pre_Post_BER_4-PAM dicode alpha=0.7, dec-soft, EQ-DFE, Interleaver-no.txt}\mydata;
\addplot [color=mycolor2, line width =2pt, mark=*, mark options={solid, fill=white!60!mycolor4} ]
table[x expr=\thisrowno{0},y index=1]
{\mydata};
%\addlegendentry{ DFE SD} 

%% SD + Interleaver
\pgfplotstableread{Data/alpha_07_iter_6/Pre_Post_BER_4-PAM dicode alpha=0.7, dec-soft, EQ-DFE, Interleaver-random-x-block.txt}\mydata;
\addplot [color=mycolor2, dashed, line width =2pt]
table[x expr=\thisrowno{0},y index=1]
{\mydata};
%\addlegendentry{ DFE SD Ilv.} 



%% HD
\pgfplotstableread{Data/alpha_07_iter_6/Pre_Post_BER_4-PAM dicode alpha=0.7, dec-hard-Memoryless, EQ-DFE, Interleaver-no.txt}\mydata;
\addplot [color=mycolor2,line width =1pt,mark=triangle*, mark options={solid, fill=white!60!mycolor4} ]
table[x expr=\thisrowno{0},y index=1]
{\mydata};
%\addlegendentry{ DFE HD}

%% HD + Interleaver
\pgfplotstableread{Data/alpha_07_iter_6/Pre_Post_BER_4-PAM dicode alpha=0.7, dec-hard-Memoryless, EQ-DFE, Interleaver-random-x-block.txt}\mydata;
\addplot [color=mycolor2, dashed,line width =1pt]
table[x expr=\thisrowno{0},y index=1]
{\mydata};
%\addlegendentry{ DFE HD Ilv.}


%% HD + Precode
\pgfplotstableread{Data/alpha_07_iter_6/Pre_Post_BER_4-PAM dicode alpha=0.7, dec-hard-Memoryless, EQ-DFE-Precoding, Interleaver-no.txt}\mydata;
\addplot [color=mycolor4,line width =1pt,mark=square*, mark options={solid, fill=white!60!mycolor4} ]
table[x expr=\thisrowno{0},y index=1]
{\mydata};
%\addlegendentry{ DFE HD Prec} 

%% SD Memory
\pgfplotstableread{Data/alpha_07_iter_6/Pre_Post_BER_4-PAM dicode alpha=0.7, dec-soft, EQ-DFE-State, Interleaver-no.txt}\mydata;
\addplot [color=mycolor3, line width =2pt, mark=+, mark options={solid, scale=1.5, fill=white!60!mycolor4} 
]
table[x expr=\thisrowno{0},y index=1]
{\mydata};
%\addlegendentry{ DFE SD Mem.}


%% VA
\pgfplotstableread{Data/alpha_07_iter_6/Pre_Post_BER_4-PAM dicode alpha=0.7, dec-hard-Memoryless, EQ-SOVA, Interleaver-no.txt}\mydata;
\addplot [color=mycolor5,line width =1pt, mark=x, mark options={solid, scale=1.5, fill=white!60!mycolor4} ]
table[x expr=\thisrowno{0},y index=1]
{\mydata};
%\addlegendentry{ SOVA} 


%% SOVA
\pgfplotstableread{Data/alpha_07_iter_6/Pre_Post_BER_4-PAM dicode alpha=0.7, dec-soft, EQ-SOVA, Interleaver-no.txt}\mydata;
\addplot [color=mycolor5,line width =2pt,mark=diamond*, mark options={solid, fill=white!60!mycolor5} ]
table[x expr=\thisrowno{0},y index=1]
{\mydata};
%\addlegendentry{ SOVA} 


%% BCJR
% \pgfplotstableread{Data/alpha_07_iter_6/Pre_Post_BER_4-PAM dicode alpha=0.7, EQ-BCJR+LDPC.txt}\mydata;
% \addplot [color=pink,line width =2pt,mark=pentagon*, mark options={solid, fill=white!60!pink} ]
% table[x expr=\thisrowno{0},y index=1]
% {\mydata};
% %\addlegendentry{ BCJR} 

 %circle
\draw[ thick] (axis cs: 1.33e-2,6e-4) ellipse [x radius=7pt, y radius=18pt,rotate=50];
\node[text width =2em, align=center,scale=0.7] at (axis cs: 1.2e-2,1.4e-3) {HD}; 

 
\end{axis} 


\begin{axis}[name=rightplot,
width=\WD in,
height=\HT in,
at={(\SPP in,0.481in)},
scale only axis,
xmin=10,
xmax=18,
xlabel style={font=\LARGE\color{white!15!black}},
xlabel={SNR [dB]},
ymode=log,
ymin=1e-7,
ymax=1e-1,
ylabel style={font=\LARGE\color{white!15!black}},
ylabel={Post-FEC BER},
axis background/.style={fill=white},
title style={font=\bfseries}, 
xmajorgrids,
ymajorgrids,
legend columns=6,
legend style={at={(-8 in, 0.3 in)}, anchor=north west, legend cell align=left, align=left, draw=white!15!black, inner sep=3pt, style={column sep=0.15cm}}
] 


%% AWGN Baseline
%% HD
\addplot [color=mycolor1, line width =1pt
]
file {"Data/alpha_07_iter_6/BER_4-PAM AWGN, dec-hard-Memoryless.txt"};
\addlegendentry{AWGN, HD \hspace{1em}} 
%\label{pgfplots:awgn_hd};

%%% DFE
%% HD
\pgfplotstableread{Data/alpha_07_iter_6/BER_4-PAM dicode alpha=0.7, dec-hard-Memoryless, EQ-DFE, Interleaver-no.txt}\mydata;
\addplot [color=mycolor2,line width =1pt,mark=triangle*, mark options={solid, fill=white!60!mycolor4} ]
table[x expr=\thisrowno{0}+1.7319,y index=1]
{\mydata};
\addlegendentry{ DFE HD \hspace{1em}}
%\label{pgfplots:dfe_hd};

%% HD + Interleaver
\pgfplotstableread{Data/alpha_07_iter_6/BER_4-PAM dicode alpha=0.7, dec-hard-Memoryless, EQ-DFE, Interleaver-random-x-block.txt}\mydata;
\addplot [color=mycolor2, dashed,line width =1pt]
table[x expr=\thisrowno{0}+1.7319,y index=1]
{\mydata};
\addlegendentry{ DFE HD Interleaver \hspace{1em}}
%\label{pgfplots:dfe_hd_ilv};


%% HD + Precode
\pgfplotstableread{Data/alpha_07_iter_6/BER_4-PAM dicode alpha=0.7, dec-hard-Memoryless, EQ-DFE-Precoding, Interleaver-no.txt}\mydata;
\addplot [color=mycolor4,line width =1pt,mark=square*, mark options={solid, fill=white!60!mycolor4} ]
table[x expr=\thisrowno{0}+1.7319,y index=1]
{\mydata};
\addlegendentry{ DFE HD Precoding \hspace{2em}} 
%\label{pgfplots:dfe_hd_prec};

%% VA
\pgfplotstableread{Data/alpha_07_iter_6/BER_4-PAM dicode alpha=0.7, dec-hard-Memoryless, EQ-SOVA, Interleaver-no.txt}\mydata;
\addplot [color=mycolor5,line width =1pt,mark=x, mark options={solid, fill=white!60!mycolor5} ]
table[x expr=\thisrowno{0}+1.7319,y index=1]
{\mydata};
\addlegendentry{ VA \hspace{1em}} 

%% BCJR
\pgfplotstableread{Data/alpha_07_iter_6/BER_4-PAM dicode alpha=0.7, EQ-BCJR+LDPC.txt}\mydata;
\addplot [color=pink,line width =2pt,mark=pentagon*, mark options={solid, fill=white!60!pink} ]
table[x expr=\thisrowno{0}+1.7319,y index=1]
{\mydata};
\addlegendentry{ BCJR} 
%\label{pgfplots:bcjr};


%% AWGN Baseline
%% SD
\addplot [color=mycolor1, line width =2pt
]
file {"Data/alpha_07_iter_6/BER_4-PAM AWGN, dec-soft.txt"};
\addlegendentry{AWGN, SD } 
%\label{pgfplots:awgn_sd};


%%% alpha = 0.7
%%% DFE
%% SD
\pgfplotstableread{Data/alpha_07_iter_6/BER_4-PAM dicode alpha=0.7, dec-soft, EQ-DFE, Interleaver-no.txt}\mydata;
\addplot [color=mycolor2, line width =2pt, mark=*, mark options={solid, fill=white!60!mycolor4} ]
table[x expr=\thisrowno{0}+1.7319,y index=1]
{\mydata};
\addlegendentry{ DFE SD} 
%\label{pgfplots:dfe_sd};

%% SD + Interleaver
\pgfplotstableread{Data/alpha_07_iter_6/BER_4-PAM dicode alpha=0.7, dec-soft, EQ-DFE, Interleaver-random-x-block.txt}\mydata;
\addplot [color=mycolor2, dashed, line width =2pt]
table[x expr=\thisrowno{0}+1.7319,y index=1]
{\mydata};
\addlegendentry{ DFE SD Interleaver} 
%\label{pgfplots:dfe_sd_ilv};


%% SD Memory
\pgfplotstableread{Data/alpha_07_iter_6/BER_4-PAM dicode alpha=0.7, dec-soft, EQ-DFE-State, Interleaver-no.txt}\mydata;
\addplot [color=mycolor3, line width =2pt, mark=+, mark options={solid, scale=1.5, fill=white!60!mycolor4} 
]
table[x expr=\thisrowno{0}+1.7319,y index=1]
{\mydata};
\addlegendentry{DFE SD STD}
%\label{pgfplots:dfe_state};


%% SOVA
\pgfplotstableread{Data/alpha_07_iter_6/BER_4-PAM dicode alpha=0.7, dec-soft, EQ-SOVA, Interleaver-no.txt}\mydata;
\addplot [color=mycolor5,line width =2pt,mark=diamond*, mark options={solid, fill=white!60!mycolor5} ]
table[x expr=\thisrowno{0}+1.7319,y index=1]
{\mydata};
\addlegendentry{ SOVA \hspace{1em}} 
%\label{pgfplots:sova};




% capacity threshold reference line
\addplot[-, draw opacity=1,color=mycolor1, dashed,line width =3pt] coordinates{(10.624,1e-7) (10.624,2e-5)} node[midway,right, text width=8em,scale=0.7] {AWGN Capacity};

%%%%%%% Reference line
\draw[<->,draw opacity=0.9] (14.63,1e-6) -- (15.72,1e-6) node[midway,above, align=center,text width = 3 em,scale=0.7] {1.10 dB};
\draw[<->,draw opacity=0.9] (15.72,1e-6) -- (16.48,1e-6) node[midway,above, align=center,text width = 3 em,scale=0.7] {0.76 dB};
 
 
 %circle
\draw[ thick] (axis cs: 16.1,3e-3) ellipse [x radius=7pt, y radius=18pt,rotate=-40];
\node[text width =10em, align=center,scale=0.7] at (axis cs: 17.1,2e-2) {};%DFE Memoryless

% rectangle
% \draw (axis cs: 14.33,8e-6) rectangle (axis cs: 14.63,1.25e-5);
% \draw[-, draw opacity=0.9] (14.33,1.25e-5) -- (12.83,1e-3) node[] {};

 
\end{axis} 


% labels
\node[fill=white] at (0.2in,3.85in) {(a)};
\node[fill=white,xshift=0.2 in] at (\SP in,3.85in) {(b)};
\node[fill=white,xshift=0.2 in] at (\SPP in,3.85in) {(c)};


\end{tikzpicture}%
 

==> Figures_ECOC/combiFig_noHD.tikz <==

\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
\definecolor{mycolor2}{rgb}{0.85000,0.32500,0.09800}%
\definecolor{mycolor3}{rgb}{0.92900,0.69400,0.12500}%
\definecolor{mycolor4}{rgb}{0.49400,0.18400,0.55600}%
\definecolor{mycolor5}{rgb}{0.46600,0.67400,0.18800}%
%

%+1.731899


\begin{tikzpicture}[font=\LARGE]
\def\WD{4.521};
\def\HT{3.566};
% \def\HT{3.8};
\def\d{1.2};
\def\SP{\d*\WD};
\def\SPP{2*\d*\WD};

\begin{axis}[name=leftplot,
width=\WD in,
height=\HT in,
at={(0in,0.481in)},
scale only axis,
xmin=10,
xmax=17,
xlabel style={font=\LARGE\color{white!15!black}},
xlabel={SNR [dB]},
ymode=log,
ymin=8e-3,
ymax=1e-1,
ylabel style={font=\LARGE\color{white!15!black}},
ylabel={Pre-FEC BER},
axis background/.style={fill=white},
title style={font=\bfseries}, 
xmajorgrids,
ymajorgrids,
yminorgrids,
legend style={at={(0.01,0.995)}, anchor=north west, legend cell align=left, align=left, draw=white!15!black}
] 

%% AWGN Baseline
%% SD
\addplot [color=mycolor1, line width =2pt
]
file {"Data/alpha_07_iter_6/PreBER_4-PAM AWGN, dec-soft.txt"};
%\addlegendentry{AWGN, SD } 


%% HD
\addplot [color=mycolor1, line width =2pt
]
file {"Data/alpha_07_iter_6/PreBER_4-PAM AWGN, dec-hard-Memoryless.txt"};
% \addlegendentry{AWGN, HD } 



%%% alpha = 0.7
%%% DFE
%% SD
\pgfplotstableread{Data/alpha_07_iter_6/PreBER_4-PAM dicode alpha=0.7, dec-soft, EQ-DFE, Interleaver-no.txt}\mydata;
\addplot [color=mycolor2, line width =2pt, mark=*, mark options={solid, fill=white!60!mycolor4} ]
table[x expr=\thisrowno{0}+1.7319,y index=1]
{\mydata};
%\addlegendentry{ DFE SD} 

%% SD + Interleaver
\pgfplotstableread{Data/alpha_07_iter_6/PreBER_4-PAM dicode alpha=0.7, dec-soft, EQ-DFE, Interleaver-random-x-block.txt}\mydata;
\addplot [color=mycolor2, dashed, line width =2pt]
table[x expr=\thisrowno{0}+1.7319,y index=1]
{\mydata};
%\addlegendentry{ DFE SD Ilv.} 


%% SD Memory
\pgfplotstableread{Data/alpha_07_iter_6/PreBER_4-PAM dicode alpha=0.7, dec-hard-Memoryless, EQ-DFE-State, Interleaver-no.txt}\mydata;
\addplot [color=mycolor3, line width =2pt, mark=+, mark options={solid, scale=1.5, fill=white!60!mycolor4} 
]
table[x expr=\thisrowno{0}+1.7319,y index=1]
{\mydata};
%\addlegendentry{ DFE SD Mem.}

%% SOVA
\pgfplotstableread{Data/alpha_07_iter_6/PreBER_4-PAM dicode alpha=0.7, dec-soft, EQ-SOVA, Interleaver-no.txt}\mydata;
\addplot [color=mycolor5,line width =2pt,mark=diamond*, mark options={solid, fill=white!60!mycolor5} ]
table[x expr=\thisrowno{0}+1.7319,y index=1]
{\mydata};
%\addlegendentry{ SOVA} 

%% VA, fill more results for SOVA
\pgfplotstableread{Data/alpha_07_iter_6/PreBER_4-PAM dicode alpha=0.7, dec-hard-Memoryless, EQ-SOVA, Interleaver-no.txt}\mydata;
\addplot [color=mycolor5,line width =2pt,mark=diamond*, mark options={solid, fill=white!60!mycolor5} ]
table[x expr=\thisrowno{0}+1.7319,y index=1]
{\mydata};
%\addlegendentry{ SOVA} 


% rectangle zoom zone
\draw[dashed,line width=1pt] (axis cs: 14.5,2.2e-2) rectangle (axis cs: 16.2,1.8e-2);
\draw[-, draw opacity=0.9] (14.5,1.8e-2) -- (13.5,0.015) node[] {};

 
\end{axis} 


\begin{axis}[name=leftplot_inset,
width=0.45*\WD in,
height=0.16*\WD in,
anchor=south west,
at={(leftplot.south west)},xshift=28pt,yshift=18pt,
scale only axis,
xmin=14.5,
xmax=16.2,
every x tick label/.append style={font=\large,fill=white},
ymode=log,
ymin=1.8e-2,
ymax=2.2e-2,
every y tick label/.append style={font=\large,fill=white},
ytick pos=left,
%%%%%%%%%%%% Customize ticks
ytick={2e-2},
yticklabels={$0.02$},
%%%%%%%%%%%%
axis background/.style={fill=white},
title style={font=\bfseries}, 
xmajorgrids,
ymajorgrids,
yminorgrids,
] 


%%% alpha = 0.7
%%% DFE
%% SD
\pgfplotstableread{Data/alpha_07_iter_6/PreBER_4-PAM dicode alpha=0.7, dec-soft, EQ-DFE, Interleaver-no.txt}\mydata;
\addplot [color=mycolor2, line width =2pt, mark=*, mark options={solid, fill=white!60!mycolor4} ]
table[x expr=\thisrowno{0}+1.7319,y index=1]
{\mydata};
%\addlegendentry{ DFE SD} 

%% SD + Interleaver
\pgfplotstableread{Data/alpha_07_iter_6/PreBER_4-PAM dicode alpha=0.7, dec-soft, EQ-DFE, Interleaver-random-x-block.txt}\mydata;
\addplot [color=mycolor2, dashed, line width =2pt]
table[x expr=\thisrowno{0}+1.7319,y index=1]
{\mydata};
%\addlegendentry{ DFE SD Ilv.} 


%% SD Memory
\pgfplotstableread{Data/alpha_07_iter_6/PreBER_4-PAM dicode alpha=0.7, dec-hard-Memoryless, EQ-DFE-State, Interleaver-no.txt}\mydata;
\addplot [color=mycolor3, line width =2pt, mark=+, mark options={solid, scale=1.5, fill=white!60!mycolor4} 
]
table[x expr=\thisrowno{0}+1.7319,y index=1]
{\mydata};
%\addlegendentry{ DFE SD Mem.}

%% SOVA
\pgfplotstableread{Data/alpha_07_iter_6/PreBER_4-PAM dicode alpha=0.7, dec-soft, EQ-SOVA, Interleaver-no.txt}\mydata;
\addplot [color=mycolor5,line width =2pt,mark=diamond*, mark options={solid, fill=white!60!mycolor5} ]
table[x expr=\thisrowno{0}+1.7319,y index=1]
{\mydata};
%\addlegendentry{ SOVA} 

% rectangle zoom zone
\draw (axis cs: 14.5,2.2e-2) rectangle (axis cs: 16.2,1.8e-2);
% \draw[-, draw opacity=0.9] (14.82,1.25e-5) -- (12,1e-3) node[] {};

%%%%%%% Reference line
\draw[<->,draw opacity=0.8] (14.68,2e-2) -- (15.80,2e-2) node[midway,above, align=center,text width = 8 em,scale=0.7] {1.12 dB};
\draw[<->,draw opacity=0.8] (15.80,2e-2) -- (15.97,2e-2) node[midway,below,yshift=-1.2em,xshift=0.5em, align=center,text width = 7 em,scale=0.7,fill=white,fill opacity=0.8] {0.17 dB};

 
\end{axis} 



\begin{axis}[name=centerplot,
width=\WD in,
height=\HT in,
at={(\SP in,0.481in)},
scale only axis,
xmin=1e-2,
xmax=3e-2,
xlabel style={font=\LARGE\color{white!15!black}},
xlabel={Pre-FEC BER},
ymode=log,
ymin=1e-7,
ymax=1e-2,
ylabel style={font=\LARGE\color{white!15!black}},
ylabel={Post-FEC BER},
axis background/.style={fill=white},
title style={font=\bfseries}, 
xmajorgrids,
ymajorgrids,
legend style={at={(0.01,0.995)}, anchor=north west, legend cell align=left, align=left, draw=white!15!black}
] 

%% AWGN Baseline
%% SD
\addplot [color=mycolor1, line width =2pt
]
file {"Data/alpha_07_iter_6/Pre_Post_BER_4-PAM AWGN, dec-soft.txt"};
%\addlegendentry{AWGN, SD } 


%%% alpha = 0.7
%%% DFE
%% SD
\pgfplotstableread{Data/alpha_07_iter_6/Pre_Post_BER_4-PAM dicode alpha=0.7, dec-soft, EQ-DFE, Interleaver-no.txt}\mydata;
\addplot [color=mycolor2, line width =2pt, mark=*, mark options={solid, fill=white!60!mycolor4} ]
table[x expr=\thisrowno{0},y index=1]
{\mydata};
%\addlegendentry{ DFE SD} 

%% SD + Interleaver
\pgfplotstableread{Data/alpha_07_iter_6/Pre_Post_BER_4-PAM dicode alpha=0.7, dec-soft, EQ-DFE, Interleaver-random-x-block.txt}\mydata;
\addplot [color=mycolor2, dashed, line width =2pt]
table[x expr=\thisrowno{0},y index=1]
{\mydata};
%\addlegendentry{ DFE SD Ilv.} 

%% SD Memory
\pgfplotstableread{Data/alpha_07_iter_6/Pre_Post_BER_4-PAM dicode alpha=0.7, dec-soft, EQ-DFE-State, Interleaver-no.txt}\mydata;
\addplot [color=mycolor3, line width =2pt, mark=+, mark options={solid, scale=1.5, fill=white!60!mycolor4} 
]
table[x expr=\thisrowno{0},y index=1]
{\mydata};
%\addlegendentry{ DFE SD Mem.}


%% SOVA
\pgfplotstableread{Data/alpha_07_iter_6/Pre_Post_BER_4-PAM dicode alpha=0.7, dec-soft, EQ-SOVA, Interleaver-no.txt}\mydata;
\addplot [color=mycolor5,line width =2pt,mark=diamond*, mark options={solid, fill=white!60!mycolor5} ]
table[x expr=\thisrowno{0},y index=1]
{\mydata};
%\addlegendentry{ SOVA} 


\end{axis} 


\begin{axis}[name=rightplot,
width=\WD in,
height=\HT in,
at={(\SPP in,0.481in)},
scale only axis,
xmin=10,
xmax=17,
xlabel style={font=\LARGE\color{white!15!black}},
xlabel={SNR [dB]},
ymode=log,
ymin=1e-7,
ymax=1e-1,
ylabel style={font=\LARGE\color{white!15!black}},
ylabel={Post-FEC BER},
axis background/.style={fill=white},
title style={font=\bfseries}, 
xmajorgrids,
ymajorgrids,
legend columns=6,
legend style={at={(-8 in, -0.1 in)}, anchor=north west, legend cell align=left, align=left, draw=white!15!black, inner sep=3pt, style={column sep=0.15cm}}
] 

%% AWGN Baseline
%% SD
\addplot [color=mycolor1, line width =2pt
]
file {"Data/alpha_07_iter_6/BER_4-PAM AWGN, dec-soft.txt"};
\addlegendentry{AWGN, SD \hspace{2em}} 
%\label{pgfplots:awgn_sd};


%%% alpha = 0.7
%%% DFE
%% SD
\pgfplotstableread{Data/alpha_07_iter_6/BER_4-PAM dicode alpha=0.7, dec-soft, EQ-DFE, Interleaver-no.txt}\mydata;
\addplot [color=mycolor2, line width =2pt, mark=*, mark options={solid, fill=white!60!mycolor4} ]
table[x expr=\thisrowno{0}+1.7319,y index=1]
{\mydata};
\addlegendentry{ DFE SD \hspace{2em}} 
%\label{pgfplots:dfe_sd};

%% SD + Interleaver
\pgfplotstableread{Data/alpha_07_iter_6/BER_4-PAM dicode alpha=0.7, dec-soft, EQ-DFE, Interleaver-random-x-block.txt}\mydata;
\addplot [color=mycolor2, dashed, line width =2pt]
table[x expr=\thisrowno{0}+1.7319,y index=1]
{\mydata};
\addlegendentry{ DFE SD Interleaver\hspace{2em}} 
%\label{pgfplots:dfe_sd_ilv};


%% SD Memory
\pgfplotstableread{Data/alpha_07_iter_6/BER_4-PAM dicode alpha=0.7, dec-soft, EQ-DFE-State, Interleaver-no.txt}\mydata;
\addplot [color=mycolor3, line width =2pt, mark=+, mark options={solid, scale=1.5, fill=white!60!mycolor4} 
]
table[x expr=\thisrowno{0}+1.7319,y index=1]
{\mydata};
\addlegendentry{DFE SD STD\hspace{2em}}
%\label{pgfplots:dfe_state};


%% SOVA
\pgfplotstableread{Data/alpha_07_iter_6/BER_4-PAM dicode alpha=0.7, dec-soft, EQ-SOVA, Interleaver-no.txt}\mydata;
\addplot [color=mycolor5,line width =2pt,mark=diamond*, mark options={solid, fill=white!60!mycolor5} ]
table[x expr=\thisrowno{0}+1.7319,y index=1]
{\mydata};
\addlegendentry{ SOVA \hspace{2em}} 
%\label{pgfplots:sova};


%% BCJR
\pgfplotstableread{Data/alpha_07_iter_6/BER_4-PAM dicode alpha=0.7, EQ-BCJR+LDPC.txt}\mydata;
\addplot [color=pink,line width =2pt,mark=pentagon*, mark options={solid, fill=white!60!pink} ]
table[x expr=\thisrowno{0}+1.7319,y index=1]
{\mydata};
\addlegendentry{ BCJR} 
%\label{pgfplots:bcjr};


% capacity threshold reference line
\addplot[-, draw opacity=1,color=mycolor1, dashed,line width =3pt] coordinates{(10.624,1e-7) (10.624,2e-5)} node[midway,right, text width=8em,scale=0.7] {AWGN Capacity};

%%%%%%% Reference line
\draw[<->,draw opacity=0.9] (14.63,1e-6) -- (15.72,1e-6) node[midway,above, align=center,text width = 3 em,scale=0.7] {1.10 dB};
\draw[<->,draw opacity=0.9] (15.72,1e-6) -- (16.48,1e-6) node[midway,above, align=center,text width = 3 em,scale=0.7] {0.76 dB};
 

 
\end{axis} 


% labels
\node[fill=white] at (0.2in,3.85in) {(a)};
\node[fill=white,xshift=0.2 in] at (\SP in,3.85in) {(b)};
\node[fill=white,xshift=0.2 in] at (\SPP in,3.85in) {(c)};


\end{tikzpicture}%
 

==> Figures_ECOC/combiFig_noHD_VA.tikz <==

\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
\definecolor{mycolor2}{rgb}{0.85000,0.32500,0.09800}%
\definecolor{mycolor3}{rgb}{0.92900,0.69400,0.12500}%
\definecolor{mycolor4}{rgb}{0.49400,0.18400,0.55600}%
\definecolor{mycolor5}{rgb}{0.46600,0.67400,0.18800}%
%

%+1.731899


\begin{tikzpicture}[font=\LARGE]
\def\WD{4.521};
\def\HT{3.566};
% \def\HT{3.8};
\def\d{1.2};
\def\SP{\d*\WD};
\def\SPP{2*\d*\WD};

\def\LbL{0.95*\WD};
\def\LbC{2.1*\WD};
\def\LbR{3.3*\WD};

\begin{axis}[name=leftplot,
width=\WD in,
height=\HT in,
at={(0in,0.481in)},
scale only axis,
xmin=10,
xmax=15.5,
xlabel style={font=\LARGE\color{white!15!black}},
xlabel={SNR [dB]},
% xtick distance=1,
ymode=log,
ymin=8e-3,
ymax=1e-1,
ylabel style={font=\LARGE\color{white!15!black}},
ylabel={Pre-FEC BER},
axis background/.style={fill=white},
title style={font=\bfseries}, 
xmajorgrids,
ymajorgrids,
yminorgrids,
legend style={at={(0.01,0.995)}, anchor=north west, legend cell align=left, align=left, draw=white!15!black}
] 

%% AWGN Baseline
%% SD
\addplot [color=mycolor1, line width =2pt
]
file {"Data/alpha_07_iter_6/PreBER_4-PAM AWGN, dec-soft.txt"};
%\addlegendentry{AWGN, SD } 


%% HD
\addplot [color=mycolor1, line width =2pt
]
file {"Data/alpha_07_iter_6/PreBER_4-PAM AWGN, dec-hard-Memoryless.txt"};
% \addlegendentry{AWGN, HD } 



%%% alpha = 0.7
%%% DFE
%% SD
\pgfplotstableread{Data/alpha_07_iter_6/PreBER_4-PAM dicode alpha=0.7, dec-soft, EQ-DFE, Interleaver-no.txt}\mydata;
\addplot [color=mycolor2, line width =2pt, mark=*, mark options={solid, fill=white!60!mycolor4} ]
table[x expr=\thisrowno{0}+0,y index=1]
{\mydata};
%\addlegendentry{ DFE SD} 

%% SD + Interleaver
\pgfplotstableread{Data/alpha_07_iter_6/PreBER_4-PAM dicode alpha=0.7, dec-soft, EQ-DFE, Interleaver-random-x-block.txt}\mydata;
\addplot [color=mycolor2, dashed, line width =2pt]
table[x expr=\thisrowno{0}+0,y index=1]
{\mydata};
%\addlegendentry{ DFE SD Ilv.} 

%% HD + Precode
\pgfplotstableread{Data/alpha_07_iter_6/PreBER_4-PAM dicode alpha=0.7, dec-hard-Memoryless, EQ-DFE-Precoding, Interleaver-no.txt}\mydata;
\addplot [color=mycolor4,line width =1pt,mark=square*, mark options={solid, fill=white!60!mycolor4} ]
table[x expr=\thisrowno{0}+0,y index=1]
{\mydata};
%\addlegendentry{ DFE HD Prec} 


%% SD Memory
\pgfplotstableread{Data/alpha_07_iter_6/PreBER_4-PAM dicode alpha=0.7, dec-hard-Memoryless, EQ-DFE-State, Interleaver-no.txt}\mydata;
\addplot [color=mycolor3, line width =2pt, mark=+, mark options={solid, scale=1.5, fill=white!60!mycolor4} 
]
table[x expr=\thisrowno{0}+0,y index=1]
{\mydata};
%\addlegendentry{ DFE SD Mem.}

%% SOVA
% \pgfplotstableread{Data/alpha_07_iter_6/PreBER_4-PAM dicode alpha=0.7, dec-soft, EQ-SOVA, Interleaver-no.txt}\mydata;
% \addplot [color=mycolor5,line width =2pt,mark=diamond*, mark options={solid, fill=white!60!mycolor5} ]
% table[x expr=\thisrowno{0}+0,y index=1]
% {\mydata};
% %\addlegendentry{ SOVA} 

%% VA, fill more results for SOVA
% \pgfplotstableread{Data/alpha_07_iter_6/PreBER_4-PAM dicode alpha=0.7, dec-hard-Memoryless, EQ-SOVA, Interleaver-no.txt}\mydata;
% \addplot [color=mycolor5,line width =2pt,mark=diamond*, mark options={solid, fill=white!60!mycolor5} ]
% table[x expr=\thisrowno{0}+0,y index=1]
% {\mydata};
% %\addlegendentry{ SOVA} 


% rectangle zoom zone
\draw[dashed,line width=1pt] (axis cs: 15.4-1.7319,2.2e-2) rectangle (axis cs: 16.2-1.7319,1.8e-2);
\draw[-, draw opacity=0.9] (15.4-1.7319,1.8e-2) -- (12.8,0.015) node[] {};


\draw[<->,draw opacity=0.9] (12.7,2e-2) -- (15.5-1.7319,2e-2) node[midway,below,yshift=-0.3em,xshift=0em, align=center,text width = 7 em,scale=0.6]%fill opacity=0.8] 
{$1.10$ dB};
 
\end{axis} 


\begin{axis}[name=leftplot_inset,
width=0.45*\WD in,
height=0.16*\WD in,
anchor=south west,
at={(leftplot.south west)},xshift=28pt,yshift=18pt,
scale only axis,
xmin=15.4-1.7319,
xmax=16.2-1.7319,
every x tick label/.append style={font=\large,fill=white},
ymode=log,
ymin=1.8e-2,
ymax=2.2e-2,
every y tick label/.append style={font=\large,fill=white},
ytick pos=left,
%%%%%%%%%%%% Customize ticks
ytick={2e-2},
yticklabels={$0.02$},
%%%%%%%%%%%%
axis background/.style={fill=white},
title style={font=\bfseries}, 
xmajorgrids,
ymajorgrids,
yminorgrids,
] 


%%% alpha = 0.7
%%% DFE
%% SD
\pgfplotstableread{Data/alpha_07_iter_6/PreBER_4-PAM dicode alpha=0.7, dec-soft, EQ-DFE, Interleaver-no.txt}\mydata;
\addplot [color=mycolor2, line width =2pt, mark=*, mark options={solid, fill=white!60!mycolor4} ]
table[x expr=\thisrowno{0}+0,y index=1]
{\mydata};
%\addlegendentry{ DFE SD} 

%% SD + Interleaver
\pgfplotstableread{Data/alpha_07_iter_6/PreBER_4-PAM dicode alpha=0.7, dec-soft, EQ-DFE, Interleaver-random-x-block.txt}\mydata;
\addplot [color=mycolor2, dashed, line width =2pt]
table[x expr=\thisrowno{0}+0,y index=1]
{\mydata};
%\addlegendentry{ DFE SD Ilv.} 

%% HD + Precode
\pgfplotstableread{Data/alpha_07_iter_6/PreBER_4-PAM dicode alpha=0.7, dec-hard-Memoryless, EQ-DFE-Precoding, Interleaver-no.txt}\mydata;
\addplot [color=mycolor4,line width =1pt,mark=square*, mark options={solid, fill=white!60!mycolor4} ]
table[x expr=\thisrowno{0}+0,y index=1]
{\mydata};
%\addlegendentry{ DFE HD Prec} 


%% SD Memory
\pgfplotstableread{Data/alpha_07_iter_6/PreBER_4-PAM dicode alpha=0.7, dec-hard-Memoryless, EQ-DFE-State, Interleaver-no.txt}\mydata;
\addplot [color=mycolor3, line width =2pt, mark=+, mark options={solid, scale=1.5, fill=white!60!mycolor4} 
]
table[x expr=\thisrowno{0}+0,y index=1]
{\mydata};
%\addlegendentry{ DFE SD Mem.}

%% SOVA
% \pgfplotstableread{Data/alpha_07_iter_6/PreBER_4-PAM dicode alpha=0.7, dec-soft, EQ-SOVA, Interleaver-no.txt}\mydata;
% \addplot [color=mycolor5,line width =2pt,mark=diamond*, mark options={solid, fill=white!60!mycolor5} ]
% table[x expr=\thisrowno{0}+0,y index=1]
% {\mydata};
% %\addlegendentry{ SOVA} 

% rectangle zoom zone
\draw (axis cs: 14.5,2.2e-2) rectangle (axis cs: 16.2,1.8e-2);
% \draw[-, draw opacity=0.9] (14.82,1.25e-5) -- (12,1e-3) node[] {};

%%%%%%% Reference line
\draw[<->,draw opacity=0.9] (15.54-1.7319,2e-2) -- (15.80-1.7319,2e-2) node[midway,below,yshift=-0.2em,xshift=0em,align=center,text width = 8 em,scale=0.6] {$0.27$ dB};
\draw[<->,draw opacity=0.9] (15.80-1.7319,2e-2) -- (15.97-1.7319,2e-2) node[midway,below,yshift=-0.2em,xshift=0em, align=center,text width = 7 em,scale=0.6] {$0.17$ dB};



 
\end{axis} 



\begin{axis}[name=centerplot,
width=\WD in,
height=\HT in,
at={(\SP in,0.481in)},
scale only axis,
xmin=6e-3,
xmax=3e-2,
xlabel style={font=\LARGE\color{white!15!black}},
xlabel={Pre-FEC BER},
ymode=log,
ymin=1e-7,
ymax=1e-2,
ylabel style={font=\LARGE\color{white!15!black}},
ylabel={Post-FEC BER},
axis background/.style={fill=white},
title style={font=\bfseries}, 
xmajorgrids,
ymajorgrids,
legend style={at={(0.01,0.995)}, anchor=north west, legend cell align=left, align=left, draw=white!15!black}
] 

%% AWGN Baseline
%% SD
\addplot [color=mycolor1, line width =2pt
]
file {"Data/alpha_07_iter_6/Pre_Post_BER_4-PAM AWGN, dec-soft.txt"};
%\addlegendentry{AWGN, SD } 


%%% alpha = 0.7
%%% DFE
%% SD
\pgfplotstableread{Data/alpha_07_iter_6/Pre_Post_BER_4-PAM dicode alpha=0.7, dec-soft, EQ-DFE, Interleaver-no.txt}\mydata;
\addplot [color=mycolor2, line width =2pt, mark=*, mark options={solid, fill=white!60!mycolor4} ]
table[x expr=\thisrowno{0},y index=1]
{\mydata};
%\addlegendentry{ DFE SD} 

%% SD + Interleaver
\pgfplotstableread{Data/alpha_07_iter_6/Pre_Post_BER_4-PAM dicode alpha=0.7, dec-soft, EQ-DFE, Interleaver-random-x-block.txt}\mydata;
\addplot [color=mycolor2, dashed, line width =2pt]
table[x expr=\thisrowno{0},y index=1]
{\mydata};
%\addlegendentry{ DFE SD Ilv.} 

%% HD + Precode
\pgfplotstableread{Data/alpha_07_iter_6/Pre_Post_BER_4-PAM dicode alpha=0.7, dec-hard-Memoryless, EQ-DFE-Precoding, Interleaver-no.txt}\mydata;
\addplot [color=mycolor4,line width =1pt,mark=square*, mark options={solid, fill=white!60!mycolor4} ]
table[x expr=\thisrowno{0},y index=1]
{\mydata};
%\addlegendentry{ DFE HD Prec} 

%% SD Memory
\pgfplotstableread{Data/alpha_07_iter_6/Pre_Post_BER_4-PAM dicode alpha=0.7, dec-soft, EQ-DFE-State, Interleaver-no.txt}\mydata;
\addplot [color=mycolor3, line width =2pt, mark=+, mark options={solid, scale=1.5, fill=white!60!mycolor4} 
]
table[x expr=\thisrowno{0},y index=1]
{\mydata};
%\addlegendentry{ DFE SD Mem.}


%% SOVA
% \pgfplotstableread{Data/alpha_07_iter_6/Pre_Post_BER_4-PAM dicode alpha=0.7, dec-soft, EQ-SOVA, Interleaver-no.txt}\mydata;
% \addplot [color=mycolor5,line width =2pt,mark=diamond*, mark options={solid, fill=white!60!mycolor5} ]
% table[x expr=\thisrowno{0},y index=1]
% {\mydata};
% %\addlegendentry{ SOVA} 


%%%%%%% Reference line
\draw[<->,draw opacity=0.9] (1.42e-2,1e-5) -- (1.42e-2,1e-6) node[midway,left,yshift=1em,xshift=1.4cm,align=center,text width = 8 em,scale=0.6,font=\huge] {$\times 11$}; 

\draw[<->,draw opacity=0.9] (2.115e-2,3.4e-3) -- (2.115e-2,1e-6) node[midway,left,yshift=0em,xshift=1.8cm,yshift=0.7cm,align=center,text width = 8 em,scale=0.6,font=\huge] {$\times 3.4 \cdot 10^3$}; 

\draw[<->,draw opacity=0.9] (2.31e-2,1e-6) -- (2.31e-2,1.6e-5) node[midway,right,yshift=0.3cm,xshift=-0.5cm,align=center,text width = 8 em,scale=0.6,font=\huge] {$\times 16$}; 

 
\end{axis} 


\begin{axis}[name=rightplot,
width=\WD in,
height=\HT in,
at={(\SPP in,0.481in)},
scale only axis,
xmin=10,
xmax=15.5,
xlabel style={font=\LARGE\color{white!15!black}},
xlabel={SNR [dB]},
ymode=log,
ymin=1e-7,
ymax=1e-1,
ylabel style={font=\LARGE\color{white!15!black}},
ylabel={Post-FEC BER},
axis background/.style={fill=white},
title style={font=\bfseries}, 
xmajorgrids,
ymajorgrids,
legend columns=6,
legend style={at={(-7.5 in, -0.1 in)}, anchor=north west, legend cell align=left, align=left, draw=white!15!black, inner sep=3pt, style={column sep=0.15cm}}
] 

%% AWGN Baseline
%% SD
\addplot [color=mycolor1, line width =2pt
]
file {"Data/alpha_07_iter_6/BER_4-PAM AWGN, dec-soft.txt"};
\addlegendentry{AWGN \hspace{2em}} 
%\label{pgfplots:awgn_sd};


%%% alpha = 0.7
%%% DFE
%% SD
\pgfplotstableread{Data/alpha_07_iter_6/BER_4-PAM dicode alpha=0.7, dec-soft, EQ-DFE, Interleaver-no.txt}\mydata;
\addplot [color=mycolor2, line width =2pt, mark=*, mark options={solid, fill=white!60!mycolor4} ]
table[x expr=\thisrowno{0}+0,y index=1]
{\mydata};
\addlegendentry{ DFE \hspace{2em}} 
%\label{pgfplots:dfe_sd};

%% SD + Interleaver
\pgfplotstableread{Data/alpha_07_iter_6/BER_4-PAM dicode alpha=0.7, dec-soft, EQ-DFE, Interleaver-random-x-block.txt}\mydata;
\addplot [color=mycolor2, dashed, line width =2pt]
table[x expr=\thisrowno{0}+0,y index=1]
{\mydata};
\addlegendentry{ DFE with Interleaving\hspace{2em}} 
%\label{pgfplots:dfe_sd_ilv};

%% HD Precoding
\pgfplotstableread{Data/alpha_07_iter_6/BER_4-PAM dicode alpha=0.7, dec-hard-Memoryless, EQ-DFE-Precoding, Interleaver-no.txt}\mydata;
\addplot [color=mycolor4,line width =1pt,mark=square*, mark options={solid, fill=white!60!mycolor4} ]
table[x expr=\thisrowno{0}+0,y index=1]
{\mydata};
\addlegendentry{ DFE with Precoding \hspace{2em}} 
%\label{pgfplots:dfe_hd_prec};

%% SD Memory
\pgfplotstableread{Data/alpha_07_iter_6/BER_4-PAM dicode alpha=0.7, dec-soft, EQ-DFE-State, Interleaver-no.txt}\mydata;
\addplot [color=mycolor3, line width =2pt, mark=+, mark options={solid, scale=1.5, fill=white!60!mycolor4} 
]
table[x expr=\thisrowno{0}+0,y index=1]
{\mydata};
\addlegendentry{DFE with STD\hspace{2em}}
%\label{pgfplots:dfe_state};


%% SOVA
% \pgfplotstableread{Data/alpha_07_iter_6/BER_4-PAM dicode alpha=0.7, dec-soft, EQ-SOVA, Interleaver-no.txt}\mydata;
% \addplot [color=mycolor5,line width =2pt,mark=diamond*, mark options={solid, fill=white!60!mycolor5} ]
% table[x expr=\thisrowno{0}+0,y index=1]
% {\mydata};
% \addlegendentry{ SOVA \hspace{2em}} 
% %\label{pgfplots:sova};


%% BCJR
% \pgfplotstableread{Data/alpha_07_iter_6/BER_4-PAM dicode alpha=0.7, EQ-BCJR+LDPC.txt}\mydata;
% \addplot [color=pink,line width =2pt,mark=pentagon*, mark options={solid, fill=white!60!pink} ]
% table[x expr=\thisrowno{0}+0,y index=1]
% {\mydata};
% \addlegendentry{ BCJR} 
% %\label{pgfplots:bcjr};


% capacity threshold reference line
\addplot[-, draw opacity=1,color=mycolor1, dashed,line width =3pt] coordinates{(10.624,1e-7) (10.624,2e-5)} node[midway,right, text width=8em,scale=0.7] {AWGN Capacity};

%%%%%%% Reference line
\draw[<->,draw opacity=0.9] (12.42,1e-6) -- (15.72-1.7319,1e-6) node[midway,above, align=center,text width = 6 em,scale=0.6] {$1.57$ dB};

\draw[<->,draw opacity=0.9] (15.72-1.7319,1e-6) -- (16.48-1.7319,1e-6) node[midway,above, align=center,text width = 6 em,scale=0.6] {$0.76$ dB};

\draw[<->,draw opacity=0.9] (15.72-1.7319,1.5e-7) -- (16.74-1.7319,1.5e-7) node[midway,above, align=center,text width = 6 em,scale=0.6] {$1.02$ dB};
\draw[dashed] (15.72-1.7319,1.5e-7) -- (15.72-1.7319,1e-6);
\draw[dashed] (16.74-1.7319,1.5e-7) -- (16.74-1.7319,1e-6);
 
\end{axis} 


% labels
\node[] at (\LbL in,3.85in) {(a)};
\node[xshift=0.2 in] at (\LbC in,3.85in) {(b)};
\node[xshift=0.2 in] at (\LbR in,3.85in) {(c)};


\end{tikzpicture}%
 

==> Figures_Patent/DFE_transition_model.tikz <==
% \documentclass[tikz,border=5pt]{standalone}
\documentclass[tikz,float=false,crop=true]{standalone}
\usepackage{pgfplots}
\usetikzlibrary {arrows.meta,shapes.misc,calc}
\usepackage{amsmath}
\usepackage{pgfplotstable}
\usetikzlibrary{shapes.geometric}
\usetikzlibrary {positioning}
\usetikzlibrary{graphs,graphs.standard,quotes}
\usetikzlibrary{chains,shadows,shapes,fit,backgrounds,arrows,positioning,decorations.pathreplacing}
\usetikzlibrary{automata, arrows}
\pgfplotsset{compat=newest}

\input{commands}

\begin{document}


\tikzstyle{block} = [draw, line width = 1pt, fill=black!20, rectangle, minimum height=25pt, minimum width=45pt, rounded corners=0.1cm, text width=30pt,align=center]

\tikzstyle{block2} = [draw,line width = 1pt, fill=black!20,rectangle, minimum height=20pt, minimum width=5pt, rounded corners=0.1cm, text width=40pt,align=center]
    
\tikzstyle{Cir} = [draw, circle,  minimum size=1.5em]

\tikzstyle{input} = [coordinate]

\begin{tikzpicture}[auto, node distance=0.5cm,line width=0.5pt,>=latex]

\selectcolormodel{gray}
 
\node[state] (1) {$c$}; 
\node[state, below left = 8em and 5.5em of 1] (2) {$l$}; 
\node[state, below right = 8em and 5.5em of 1] (3) {$r$}; 

\draw (1) edge[bend right=10, left=0.3, very thin] node{$P_{r|c}$} (3) 
      (3) edge[bend right=10, right=0.3, very thin] node{$P_{c|r}$} (1)
      (2) edge[bend right=10, above=0.3, thick,red] node[below] {$P_{r|l}$} (3) 
      (3) edge[bend right=10, below=0.3, thick,red] node[above] {$P_{l|r}$} (2)
      (1) edge[bend right=10, left=0.3, very thin] node{$P_{l|c}$} (2) 
      (2) edge[bend right=10, right=0.3, very thin] node{$P_{c|l}$} (1)
      (1) edge[loop above, thick,blue] node{$ P_{c|c}=P(c|\yeq_{i-1},c)$} (1)
      (2) edge[loop left, very thin] node{$P_{l|l}$} (2) 
      (3) edge[loop right, very thin] node{$P_{r|r}$} (3);
 
\end{tikzpicture}




\end{document}
